Complete Graphical Language for Hermiticity-Preserving Superoperators

Universal and complete graphical languages have been successfully designed for pure state quantum mechanics, corresponding to linear maps between Hilbert spaces, and mixed states quantum mechanics, corresponding to completely positive superoperators. In this paper, we go one step further and present a universal and complete graphical language for Hermiticity-preserving superoperators. Such a language opens the possibility of diagrammatic compositional investigations of antilinear transformations featured in various physical situations, such as the Choi-Jamio{\l}kowski isomorphism, spin-flip, or entanglement witnesses. Our construction relies on an extension of the ZW-calculus exhibiting a normal form for Hermitian matrices.

==> figures/Axiom-NF-W/Axiom-NF-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.375, 0.312) {};
		\node [style=dot] (1)  at (0.375, 0.312) {};
		\node [style=dot] (2)  at (-0.375, 0.062) {};
		\node [style=dot] (3)  at (0.375, 0.062) {};
		\node [style=white dot] (4)  at (-0.375, -0.312) {};
		\node [style=white dot] (5)  at (0.375, -0.312) {};
		\node [style=dot] (6)  at (0.0, -0.312) {};
		\node [style=none] (7)  at (-0.375, -0.562) {};
		\node [style=none] (8)  at (0.0, -0.562) {};
		\node [style=none] (9)  at (0.375, -0.562) {};
		\node [style=none] (10)  at (-0.375, 0.562) {};
		\node [style=none] (11)  at (0.375, 0.562) {};
		\node [style=white dot] (12)  at (0.625, 0.312) {};
		\node [style=white dot] (13)  at (-0.625, 0.312) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge] (0) to (1);
		\draw (4) to (5);
		\draw (7.center) to (0);
		\draw (8.center) to (6);
		\draw (9.center) to (1);
		\draw (10.center) to (0);
		\draw (11.center) to (1);
		\draw [style=tickedge, in=45, out=-45, loop] (12) to ();
		\draw (12) to (1);
		\draw [style=tickedge, in=135, out=-135, loop] (13) to ();
		\draw (13) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Axiom-NF-W/Axiom-NF-W_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (15)  at (-0.375, 0.312) {};
		\node [style=dot] (16)  at (0.375, 0.312) {};
		\node [style=dot] (17)  at (-0.375, 0.062) {};
		\node [style=dot] (18)  at (0.375, 0.062) {};
		\node [style=white dot] (19)  at (-0.375, -0.312) {};
		\node [style=white dot] (20)  at (0.375, -0.312) {};
		\node [style=dot] (21)  at (0.0, -0.312) {};
		\node [style=none] (22)  at (-0.375, -0.562) {};
		\node [style=none] (23)  at (0.0, -0.562) {};
		\node [style=none] (24)  at (0.375, -0.562) {};
		\node [style=none] (25)  at (-0.375, 0.562) {};
		\node [style=none] (26)  at (0.375, 0.562) {};
		\node [style=dot] (27)  at (0.0, 0.312) {};
		\node [style=white dot] (28)  at (0.0, 0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge] (16) to (15);
		\draw (19) to (20);
		\draw (22.center) to (15);
		\draw (23.center) to (21);
		\draw (24.center) to (16);
		\draw (25.center) to (15);
		\draw (26.center) to (16);
		\draw [style=tickedge, in=45, out=135, loop] (28) to ();
		\draw (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Axiom-NF-Z/Axiom-NF-Z_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-0.25, 0.5) {};
		\node [style=dot] (3)  at (0.0, -0.25) {};
		\node [style=white dot] (5)  at (0.25, 0.175) {};
		\node [style=dot] (6)  at (-0.25, 0.175) {};
		\node [style=none] (7)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (6);
		\draw [style=tickedge, in=135, out=45, loop] (0) to ();
		\draw [in=270, out=30] (3) to (5);
		\draw [style=tickedge, bend right=45, looseness=1.25] (5) to (6);
		\draw [bend right=45, looseness=1.25] (6) to (5);
		\draw [in=150, out=-90] (6) to (3);
		\draw (7.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Axiom-NF-Z/Axiom-NF-Z_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (9)  at (0.0, 0.213) {};
		\node [style=none] (10)  at (0.0, -0.212) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Axiom-grounds-aux/Axiom-grounds-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.375) {$\frac12$};
		\node [style=dot] (1)  at (0.0, -0.125) {};
		\node [style=none] (3)  at (0.0, -0.375) {};
		\node [style=none] (9)  at (-0.15, 0.25) {};
		\node [style=none] (10)  at (0.15, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (1);
		\draw [in=150, out=-120] (9.center) to (1);
		\draw [style=tickedge, in=30, out=-60] (10.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Axiom-grounds-aux/Axiom-grounds-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.25) {};
		\node [style=white dot] (11)  at (0.0, 0.0) {};
		\node [style=none] (12)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=135, out=45, loop] (11) to ();
		\draw (11) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Axiom-tensor-1/Axiom-tensor-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 1.0) {};
		\node [style=white dot] (1)  at (0.0, 0.7) {};
		\node [style=dot] (2)  at (0.0, 0.25) {};
		\node [style=none] (3)  at (0.0, -1.0) {};
		\node [style=white dot] (4)  at (0.0, -0.7) {};
		\node [style=dot] (5)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw [style=tickedge, bend left=45, looseness=1.25] (1) to (2);
		\draw [bend left=45, looseness=1.25] (2) to (1);
		\draw (2) to (5);
		\draw (3.center) to (4);
		\draw [style=tickedge, bend right=45, looseness=1.25] (4) to (5);
		\draw [bend right=45, looseness=1.25] (5) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Axiom-tensor-1/Axiom-tensor-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (7)  at (-0.375, 0.7) {};
		\node [style=dot] (8)  at (0.125, 0.7) {};
		\node [style=white dot] (9)  at (0.375, 0.7) {};
		\node [style=none] (10)  at (-0.375, -1.0) {};
		\node [style=dot] (11)  at (-0.375, -0.45) {};
		\node [style=dot] (12)  at (-0.375, 0.0) {};
		\node [style=dot] (13)  at (-0.375, -0.75) {};
		\node [style=dot] (14)  at (-0.375, 0.3) {};
		\node [style=none] (15)  at (-0.375, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend left=45, looseness=1.25] (7) to (8);
		\draw [bend left=45, looseness=1.25] (8) to (7);
		\draw (9) to (8);
		\draw (10.center) to (11);
		\draw [style=tickedge, bend right=45, looseness=1.25] (11) to (12);
		\draw [bend right=45, looseness=1.25] (12) to (11);
		\draw (15.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Axiom-tensor-2/Axiom-tensor-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (53)  at (-0.25, 0.0) {};
		\node [style=none] (66)  at (-0.25, -1.0) {};
		\node [style=white dot] (67)  at (-0.25, -0.7) {};
		\node [style=dot] (68)  at (-0.25, -0.25) {};
		\node [style=dot] (109)  at (0.25, 0.0) {};
		\node [style=none] (110)  at (0.25, -1.0) {};
		\node [style=white dot] (111)  at (0.25, -0.7) {};
		\node [style=dot] (112)  at (0.25, -0.25) {};
		\node [style=white dot] (113)  at (0.0, 0.375) {};
		\node [style=white dot] (114)  at (-0.5, 0.375) {};
		\node [style=white dot] (115)  at (0.5, 0.375) {};
		\node [style=dot] (116)  at (0.0, 0.75) {};
		\node [style=none] (117)  at (0.0, 1.0) {};
		\node [style=none] (118)  at (-0.75, 1.0) {};
		\node [style=none] (119)  at (0.75, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (53) to (68);
		\draw (53) to (113);
		\draw (66.center) to (67);
		\draw [style=tickedge, bend right=45, looseness=1.25] (67) to (68);
		\draw [bend right=45, looseness=1.25] (68) to (67);
		\draw (109) to (112);
		\draw (109) to (115);
		\draw (110.center) to (111);
		\draw [style=tickedge, bend right=45, looseness=1.25] (111) to (112);
		\draw [bend right=45, looseness=1.25] (112) to (111);
		\draw (113) to (109);
		\draw (114) to (53);
		\draw [bend right] (116) to (114);
		\draw (116) to (113);
		\draw [bend left] (116) to (115);
		\draw (117.center) to (116);
		\draw [in=135, out=-90] (118.center) to (114);
		\draw [in=45, out=-90] (119.center) to (115);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Axiom-tensor-2/Axiom-tensor-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (87)  at (-0.425, -1.15) {};
		\node [style=dot] (96)  at (-0.425, -0.65) {};
		\node [style=dot] (97)  at (-0.425, -0.9) {};
		\node [style=dot] (120)  at (-0.625, 0.275) {};
		\node [style=white dot] (122)  at (-0.625, -0.425) {};
		\node [style=dot] (123)  at (-0.625, 0.025) {};
		\node [style=dot] (124)  at (-0.225, 0.275) {};
		\node [style=white dot] (126)  at (-0.225, -0.425) {};
		\node [style=dot] (127)  at (-0.225, 0.025) {};
		\node [style=none] (128)  at (0.425, -1.15) {};
		\node [style=dot] (129)  at (0.425, -0.65) {};
		\node [style=dot] (130)  at (0.425, -0.9) {};
		\node [style=dot] (131)  at (0.225, 0.275) {};
		\node [style=white dot] (132)  at (0.225, -0.425) {};
		\node [style=dot] (133)  at (0.225, 0.025) {};
		\node [style=dot] (134)  at (0.625, 0.275) {};
		\node [style=white dot] (135)  at (0.625, -0.425) {};
		\node [style=dot] (136)  at (0.625, 0.025) {};
		\node [style=white dot] (137)  at (0.0, 0.525) {};
		\node [style=white dot] (138)  at (-0.625, 0.525) {};
		\node [style=dot] (140)  at (0.0, 0.9) {};
		\node [style=none] (141)  at (0.0, 1.15) {};
		\node [style=none] (145)  at (-0.875, 1.15) {};
		\node [style=white dot] (146)  at (0.625, 0.525) {};
		\node [style=none] (147)  at (0.875, 1.15) {};
		\node [style=none] (149)  at (-0.875, 1.15) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (87.center) to (97);
		\draw (96) to (97);
		\draw (120) to (123);
		\draw (120) to (138);
		\draw [style=tickedge, bend right=45, looseness=1.25] (122) to (123);
		\draw [bend right] (122) to (96);
		\draw [bend right=45, looseness=1.25] (123) to (122);
		\draw (124) to (127);
		\draw (124) to (137);
		\draw [style=tickedge, bend right=45, looseness=1.25] (126) to (127);
		\draw [bend left] (126) to (96);
		\draw [bend right=45, looseness=1.25] (127) to (126);
		\draw (128.center) to (130);
		\draw (129) to (130);
		\draw (131) to (133);
		\draw [style=tickedge, bend right=45, looseness=1.25] (132) to (133);
		\draw [bend right] (132) to (129);
		\draw [bend right=45, looseness=1.25] (133) to (132);
		\draw (134) to (136);
		\draw (134) to (146);
		\draw [style=tickedge, bend right=45, looseness=1.25] (135) to (136);
		\draw [bend left] (135) to (129);
		\draw [bend right=45, looseness=1.25] (136) to (135);
		\draw (137) to (131);
		\draw [bend right] (140) to (138);
		\draw (140) to (137);
		\draw [bend left] (140) to (146);
		\draw (141.center) to (140);
		\draw [in=45, out=-90] (147.center) to (146);
		\draw [in=135, out=-90] (149.center) to (138);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-H-derivation/CPM-axiom-H-derivation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.062, 0.375) {};
		\node [style=white dot] (1)  at (0.438, -0.125) {};
		\node [style=white dot] (2)  at (0.438, 0.125) {};
		\node [style=none] (3)  at (0.062, -0.375) {};
		\node [style=fswap] (4)  at (0.137, 0.0) {};
		\node [style=white dot] (5)  at (0.062, -0.375) {};
		\node [style=dot] (10)  at (-0.438, 0.375) {};
		\node [style=white phase dot, font={\tiny\boldmath}] (11)  at (-0.438, -0.125) {$1/\sqrt2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-180, out=-90] (0.center) to (1);
		\draw [in=90, out=180] (2) to (3.center);
		\draw [style=tickedge, in=-45, out=-135, loop] (5) to ();
		\draw (11) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-H-derivation/CPM-axiom-H-derivation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-0.188, 0.875) {};
		\node [style=white dot] (18)  at (-0.188, -0.875) {};
		\node [style=dot] (19)  at (-0.688, 0.125) {};
		\node [style=white phase dot, font={\tiny\boldmath}] (20)  at (-0.688, -0.375) {$1/\sqrt2$};
		\node [style=dot] (21)  at (-0.188, -0.125) {};
		\node [style=dot] (22)  at (0.062, 0.0) {};
		\node [style=dot] (23)  at (-0.188, 0.125) {};
		\node [style=dot] (24)  at (0.312, 0.0) {};
		\node [style=white phase dot] (25)  at (0.688, 0.0) {$i$};
		\node [style=white phase dot] (26)  at (-0.188, -0.5) {$i$};
		\node [style=white phase dot] (27)  at (-0.188, 0.5) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (18);
		\draw [style=tickedge, in=-45, out=-135, loop] (18) to ();
		\draw (20) to (19);
		\draw (21) to (22);
		\draw (22) to (23);
		\draw (22) to (25);
		\draw (23) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-H-derivation/CPM-axiom-H-derivation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.0, 0.25) {};
		\node [style=none] (8)  at (0.0, -0.25) {};
		\node [style=white dot] (9)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (7.center) to (8.center);
		\draw [style=tickedge, in=-45, out=-135, loop] (9) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-H/CPM-axiom-H_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.062, 0.375) {};
		\node [style=white dot] (1)  at (0.438, -0.125) {};
		\node [style=white dot] (2)  at (0.438, 0.125) {};
		\node [style=none] (3)  at (0.062, -0.375) {};
		\node [style=fswap] (4)  at (0.137, 0.0) {};
		\node [style=white dot] (5)  at (0.062, -0.375) {};
		\node [style=dot] (13)  at (-0.438, 0.375) {};
		\node [style=white phase dot, font={\tiny\boldmath}] (14)  at (-0.438, -0.125) {$1/\sqrt2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-180, out=-90] (0.center) to (1);
		\draw [in=90, out=180] (2) to (3.center);
		\draw [style=tickedge, in=-45, out=-135, loop] (5) to ();
		\draw (14) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-H/CPM-axiom-H_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.0, 0.25) {};
		\node [style=none] (11)  at (0.0, -0.25) {};
		\node [style=white dot] (12)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (10.center) to (11.center);
		\draw [style=tickedge, in=-45, out=-135, loop] (12) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-Z-derivation-half-angles/CPM-axiom-Z-derivation-half-angles_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.0) {$e^{i\alpha}$};
		\node [style=white dot] (1)  at (0.0, -0.375) {};
		\node [style=none] (3)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [style=tickedge, in=-45, out=-135, loop] (1) to ();
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-Z-derivation-half-angles/CPM-axiom-Z-derivation-half-angles_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (5)  at (0.0, 0.062) {};
		\node [style=none] (6)  at (0.0, 0.312) {};
		\node [style=white phase dot] (7)  at (-0.375, -0.312) {$e^{i\frac\alpha2}$};
		\node [style=white phase dot] (8)  at (0.375, -0.312) {$e^{i\frac\alpha2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (7);
		\draw (5) to (8);
		\draw (6.center) to (5);
		\draw [style=tickedge, bend right=90, looseness=2.50] (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-Z-derivation-half-angles/CPM-axiom-Z-derivation-half-angles_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (10)  at (0.0, 0.188) {};
		\node [style=none] (11)  at (0.0, 0.438) {};
		\node [style=white phase dot] (12)  at (-0.375, -0.188) {$e^{i\frac\alpha2}$};
		\node [style=white phase dot] (13)  at (0.375, -0.438) {$e^{-i\frac\alpha2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (12);
		\draw [style=tickedge] (10) to (13);
		\draw (11.center) to (10);
		\draw [bend right=60, looseness=1.50] (12) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-Z-derivation-half-angles/CPM-axiom-Z-derivation-half-angles_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (15)  at (0.0, 0.188) {};
		\node [style=none] (16)  at (0.0, 0.438) {};
		\node [style=white dot] (17)  at (0.0, -0.438) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (15) to (17);
		\draw (16.center) to (15);
		\draw [style=tickedge, bend right=45, looseness=1.25] (17) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-Z-derivation-half-angles/CPM-axiom-Z-derivation-half-angles_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (20)  at (0.0, -0.375) {};
		\node [style=none] (21)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=-45, out=-135, loop] (20) to ();
		\draw (21.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-Z-derivation-no-half-angles/CPM-axiom-Z-derivation-no-half-angles_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (50)  at (-0.05, -0.188) {};
		\node [style=none] (51)  at (-0.05, 0.562) {};
		\node [style=none] (55)  at (0.05, -0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=-45, out=-135, loop] (50) to ();
		\draw (51.center) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-Z/CPM-axiom-Z_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.0) {$e^{i\alpha}$};
		\node [style=white dot] (1)  at (0.0, -0.375) {};
		\node [style=none] (7)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [style=tickedge, in=-45, out=-135, loop] (1) to ();
		\draw (7.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-Z/CPM-axiom-Z_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (9)  at (0.0, -0.375) {};
		\node [style=none] (10)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=-45, out=-135, loop] (9) to ();
		\draw (9) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-fswap-derivation/CPM-axiom-fswap-derivation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.25) {};
		\node [style=none] (1)  at (0.25, -0.25) {};
		\node [style=none] (2)  at (0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=fswap] (4)  at (0.0, 0.0) {};
		\node [style=white dot] (5)  at (-0.25, -0.25) {};
		\node [style=white dot] (6)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (0.center) to (1.center);
		\draw [in=90, out=-90] (2.center) to (3.center);
		\draw [style=tickedge, in=-45, out=-135, loop] (5) to ();
		\draw [style=tickedge, in=-45, out=-135, loop] (6) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-fswap-derivation/CPM-axiom-fswap-derivation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (8)  at (-0.65, 0.237) {};
		\node [style=dot] (9)  at (-0.15, -0.138) {};
		\node [style=dot] (10)  at (-0.4, 0.237) {};
		\node [style=dot] (11)  at (-0.15, 0.112) {};
		\node [style=dot] (12)  at (-0.15, 0.362) {};
		\node [style=white dot] (13)  at (0.15, 0.562) {};
		\node [style=white dot] (14)  at (0.15, 0.812) {};
		\node [style=none] (15)  at (-0.15, 0.388) {};
		\node [style=fswap] (16)  at (-0.075, 0.688) {};
		\node [style=none] (17)  at (-0.15, 0.988) {};
		\node [style=white dot] (18)  at (0.15, -0.562) {};
		\node [style=white dot] (19)  at (0.15, -0.312) {};
		\node [style=none] (20)  at (-0.65, -0.988) {};
		\node [style=fswap] (21)  at (-0.075, -0.438) {};
		\node [style=none] (22)  at (-0.15, -0.138) {};
		\node [style=none] (23)  at (-0.65, 0.988) {};
		\node [style=none] (24)  at (-0.65, -0.263) {};
		\node [style=none] (25)  at (-0.15, -0.988) {};
		\node [style=dot] (26)  at (0.65, -0.138) {};
		\node [style=white phase dot, font={\tiny\boldmath}] (27)  at (0.65, -0.637) {$1/\sqrt2$};
		\node [style=dot] (28)  at (0.65, 0.863) {};
		\node [style=white phase dot, font={\tiny\boldmath}] (29)  at (0.65, 0.362) {$1/\sqrt2$};
		\node [style=white dot] (30)  at (-0.65, -0.988) {};
		\node [style=white dot] (31)  at (-0.15, -0.988) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (10);
		\draw (10) to (12);
		\draw (11) to (10);
		\draw [in=90, out=-165] (14) to (15.center);
		\draw (15.center) to (22.center);
		\draw [in=165, out=-90] (17.center) to (13);
		\draw [in=90, out=-150, looseness=0.75] (19) to (20.center);
		\draw [in=165, out=-90] (22.center) to (18);
		\draw (24.center) to (23.center);
		\draw [in=90, out=-90] (24.center) to (25.center);
		\draw (27) to (26);
		\draw (29) to (28);
		\draw [style=tickedge, in=-45, out=-135, loop] (30) to ();
		\draw [style=tickedge, in=-45, out=-135, loop] (31) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-fswap-derivation/CPM-axiom-fswap-derivation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (33)  at (-0.65, -0.013) {};
		\node [style=dot] (34)  at (-0.15, -0.388) {};
		\node [style=dot] (35)  at (-0.4, -0.013) {};
		\node [style=dot] (36)  at (-0.15, -0.138) {};
		\node [style=dot] (37)  at (-0.15, 0.112) {};
		\node [style=white dot] (38)  at (0.15, 0.312) {};
		\node [style=white dot] (39)  at (0.15, 0.562) {};
		\node [style=none] (40)  at (-0.15, 0.138) {};
		\node [style=fswap] (41)  at (-0.075, 0.437) {};
		\node [style=none] (42)  at (-0.15, 0.738) {};
		\node [style=none] (47)  at (-0.15, -0.738) {};
		\node [style=none] (48)  at (-0.65, 0.738) {};
		\node [style=none] (49)  at (-0.65, -0.738) {};
		\node [style=dot] (53)  at (0.65, 0.613) {};
		\node [style=white phase dot, font={\tiny\boldmath}] (54)  at (0.65, 0.112) {$1/\sqrt2$};
		\node [style=white dot] (55)  at (-0.65, -0.738) {};
		\node [style=white dot] (56)  at (-0.15, -0.738) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (35);
		\draw (35) to (37);
		\draw (36) to (35);
		\draw [in=90, out=-165] (39) to (40.center);
		\draw (40.center) to (47.center);
		\draw [in=165, out=-90] (42.center) to (38);
		\draw (49.center) to (48.center);
		\draw (54) to (53);
		\draw [style=tickedge, in=-45, out=-135, loop] (55) to ();
		\draw [style=tickedge, in=-45, out=-135, loop] (56) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-fswap-derivation/CPM-axiom-fswap-derivation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (63)  at (0.15, -0.062) {};
		\node [style=white dot] (64)  at (0.15, 0.188) {};
		\node [style=none] (65)  at (-0.15, -0.237) {};
		\node [style=fswap] (66)  at (-0.075, 0.062) {};
		\node [style=none] (67)  at (-0.15, 0.363) {};
		\node [style=none] (68)  at (-0.15, -0.362) {};
		\node [style=none] (69)  at (-0.65, 0.363) {};
		\node [style=none] (70)  at (-0.65, -0.362) {};
		\node [style=dot] (71)  at (0.65, 0.238) {};
		\node [style=white phase dot, font={\tiny\boldmath}] (72)  at (0.65, -0.262) {$1/\sqrt2$};
		\node [style=white dot] (73)  at (-0.65, -0.362) {};
		\node [style=white dot] (74)  at (-0.15, -0.362) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-165] (64) to (65.center);
		\draw (65.center) to (68.center);
		\draw [in=165, out=-90] (67.center) to (63);
		\draw (70.center) to (69.center);
		\draw (72) to (71);
		\draw [style=tickedge, in=-45, out=-135, loop] (73) to ();
		\draw [style=tickedge, in=-45, out=-135, loop] (74) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-fswap-derivation/CPM-axiom-fswap-derivation_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (76)  at (0.25, 0.25) {};
		\node [style=none] (77)  at (0.25, -0.25) {};
		\node [style=none] (78)  at (-0.25, 0.25) {};
		\node [style=none] (79)  at (-0.25, -0.25) {};
		\node [style=white dot] (81)  at (-0.25, -0.25) {};
		\node [style=white dot] (82)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (76.center) to (77.center);
		\draw [in=90, out=-90] (78.center) to (79.center);
		\draw [style=tickedge, in=-45, out=-135, loop] (81) to ();
		\draw [style=tickedge, in=-45, out=-135, loop] (82) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-fswap/CPM-axiom-fswap_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.25) {};
		\node [style=none] (1)  at (0.25, -0.25) {};
		\node [style=none] (2)  at (0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=fswap] (4)  at (0.0, 0.0) {};
		\node [style=white dot] (5)  at (-0.25, -0.25) {};
		\node [style=white dot] (6)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (0.center) to (1.center);
		\draw [in=90, out=-90] (2.center) to (3.center);
		\draw [style=tickedge, in=-45, out=-135, loop] (5) to ();
		\draw [style=tickedge, in=-45, out=-135, loop] (6) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-fswap/CPM-axiom-fswap_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.25, 0.25) {};
		\node [style=none] (9)  at (0.25, -0.25) {};
		\node [style=none] (10)  at (-0.25, 0.25) {};
		\node [style=none] (11)  at (-0.25, -0.25) {};
		\node [style=white dot] (13)  at (-0.25, -0.25) {};
		\node [style=white dot] (14)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (8.center) to (9.center);
		\draw [in=90, out=-90] (10.center) to (11.center);
		\draw [style=tickedge, in=-45, out=-135, loop] (13) to ();
		\draw [style=tickedge, in=-45, out=-135, loop] (14) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-phase-derivation/CPM-axiom-phase-derivation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.25) {};
		\node [style=white phase dot] (1)  at (0.0, -0.25) {$e^{i\alpha}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-phase-derivation/CPM-axiom-phase-derivation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (3)  at (0.25, 0.375) {};
		\node [style=white dot] (4)  at (0.25, 0.0) {};
		\node [style=dot] (5)  at (-0.25, 0.375) {};
		\node [style=white phase dot] (6)  at (-0.25, -0.125) {$e^{i\alpha}$};
		\node [style=none] (29)  at (0.25, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4);
		\draw [style=tickedge, in=-45, out=-135, loop] (4) to ();
		\draw (5) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-phase-derivation/CPM-axiom-phase-derivation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (9)  at (0.25, -0.125) {};
		\node [style=white phase dot] (11)  at (-0.25, -0.25) {$e^{i\alpha}$};
		\node [style=dot] (12)  at (0.0, 0.5) {};
		\node [style=white dot] (13)  at (0.0, 0.125) {};
		\node [style=none] (28)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=-45, out=-135, loop] (9) to ();
		\draw (12) to (13);
		\draw (13) to (9);
		\draw (13) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-phase-derivation/CPM-axiom-phase-derivation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (15)  at (0.0, -0.238) {};
		\node [style=white phase dot] (16)  at (0.0, 0.163) {$e^{i\alpha}$};
		\node [style=dot] (17)  at (0.0, 0.588) {};
		\node [style=none] (27)  at (0.0, -0.588) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=-45, out=-135, loop] (15) to ();
		\draw (15) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-phase-derivation/CPM-axiom-phase-derivation_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (19)  at (0.0, 0.375) {};
		\node [style=white dot] (20)  at (0.0, 0.0) {};
		\node [style=none] (26)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (20);
		\draw [style=tickedge, in=-45, out=-135, loop] (20) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-phase-derivation/CPM-axiom-phase-derivation_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (22)  at (-0.125, 0.25) {};
		\node [style=none] (23)  at (-0.125, -0.25) {};
		\node [style=none] (24)  at (0.125, 0.25) {};
		\node [style=none] (25)  at (0.125, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-phase/CPM-axiom-phase_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.25) {};
		\node [style=white phase dot] (1)  at (0.0, -0.25) {$e^{i\alpha}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-phase/CPM-axiom-phase_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (-0.125, 0.25) {};
		\node [style=none] (8)  at (-0.125, -0.25) {};
		\node [style=none] (9)  at (0.125, 0.25) {};
		\node [style=none] (10)  at (0.125, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-scalar-derivation/CPM-axiom-scalar-derivation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.375) {};
		\node [style=white dot] (1)  at (0.0, 0.0) {};
		\node [style=none] (14)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [style=tickedge, in=-45, out=-135, loop] (1) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-scalar-derivation/CPM-axiom-scalar-derivation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (3)  at (-0.25, 0.25) {};
		\node [style=dot] (4)  at (0.25, 0.25) {};
		\node [style=none] (13)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend left=90, looseness=2.75] (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-scalar-derivation/CPM-axiom-scalar-derivation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (6)  at (0.0, -0.25) {};
		\node [style=dot] (7)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-scalar-derivation/CPM-axiom-scalar-derivation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.125, 0.25) {};
		\node [style=none] (10)  at (-0.125, -0.25) {};
		\node [style=none] (11)  at (0.125, 0.25) {};
		\node [style=none] (12)  at (0.125, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-scalar/CPM-axiom-scalar_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.325) {};
		\node [style=white dot] (1)  at (0.0, -0.05) {};
		\node [style=none] (7)  at (0.0, -0.325) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [style=tickedge, in=-45, out=-135, loop] (1) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-axiom-scalar/CPM-axiom-scalar_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (-0.125, 0.25) {};
		\node [style=none] (4)  at (-0.125, -0.25) {};
		\node [style=none] (5)  at (0.125, 0.25) {};
		\node [style=none] (6)  at (0.125, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CPM-red-i-aux/CPM-red-i-aux_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (68)  at (0.0, 0.25) {};
		\node [style=none] (69)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (68) to (69.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/E3-decomposition/E3-decomposition_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.125) {};
		\node [style=none] (1)  at (0.5, 0.125) {};
		\node [style=none] (2)  at (-0.5, -0.375) {};
		\node [style=none] (3)  at (0.5, -0.375) {};
		\node [style=none] (4)  at (-0.25, -0.375) {};
		\node [style=none] (5)  at (-0.25, -0.625) {};
		\node [style=none] (6)  at (0.25, -0.375) {};
		\node [style=none] (7)  at (0.25, -0.625) {};
		\node [style=dot] (8)  at (0.25, 0.625) {};
		\node [style=white phase dot] (9)  at (-0.25, 0.625) {$\lambda$};
		\node [style=none] (10)  at (-0.375, 0.125) {};
		\node [style=none] (11)  at (-0.125, 0.125) {};
		\node [style=none] (12)  at (-0.25, 0.3) {...};
		\node [style=none] (13)  at (0.125, 0.125) {};
		\node [style=none] (14)  at (0.375, 0.125) {};
		\node [style=none] (15)  at (0.25, 0.3) {...};
		\node [style=none] (16)  at (0.0, -0.125) {$D$};
		\node [style=none] (61)  at (0.0, -0.525) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (1.center);
		\draw (4.center) to (5.center);
		\draw (6.center) to (7.center);
		\draw [bend right=15] (8) to (13.center);
		\draw [bend left=15] (8) to (14.center);
		\draw [bend right=15] (9) to (10.center);
		\draw [bend right] (9) to (8);
		\draw [style=tickedge, bend left] (9) to (8);
		\draw [bend right=15] (11.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/E3-decomposition/E3-decomposition_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (-0.5, -0.125) {};
		\node [style=none] (19)  at (0.5, -0.125) {};
		\node [style=none] (20)  at (-0.5, -0.625) {};
		\node [style=none] (21)  at (0.5, -0.625) {};
		\node [style=none] (22)  at (-0.25, -0.625) {};
		\node [style=none] (23)  at (-0.25, -0.875) {};
		\node [style=none] (24)  at (0.25, -0.625) {};
		\node [style=none] (25)  at (0.25, -0.875) {};
		\node [style=dot] (26)  at (-0.25, 0.875) {};
		\node [style=white phase dot] (27)  at (-0.25, 0.375) {$\lambda$};
		\node [style=none] (28)  at (-0.375, -0.125) {};
		\node [style=none] (29)  at (-0.125, -0.125) {};
		\node [style=none] (30)  at (-0.25, 0.05) {...};
		\node [style=none] (31)  at (0.125, -0.125) {};
		\node [style=none] (32)  at (0.375, -0.125) {};
		\node [style=none] (33)  at (0.25, 0.05) {...};
		\node [style=none] (34)  at (0.0, -0.375) {$D$};
		\node [style=dot] (36)  at (0.125, 0.475) {};
		\node [style=dot] (37)  at (0.125, 0.225) {};
		\node [style=dot] (38)  at (0.375, 0.475) {};
		\node [style=dot] (39)  at (0.375, 0.225) {};
		\node [style=none] (62)  at (0.0, -0.775) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (20.center);
		\draw (19.center) to (18.center);
		\draw (20.center) to (21.center);
		\draw (21.center) to (19.center);
		\draw (22.center) to (23.center);
		\draw (24.center) to (25.center);
		\draw [bend right=15] (27) to (28.center);
		\draw [bend right] (27) to (26);
		\draw [style=tickedge, bend left] (27) to (26);
		\draw [bend right=15] (29.center) to (27);
		\draw (36) to (31.center);
		\draw (38) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/E3-decomposition/E3-decomposition_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40)  at (0.5, 0.075) {};
		\node [style=none] (41)  at (-0.5, 0.075) {};
		\node [style=none] (42)  at (0.5, -0.425) {};
		\node [style=none] (43)  at (-0.5, -0.425) {};
		\node [style=none] (44)  at (0.25, -0.425) {};
		\node [style=none] (45)  at (0.25, -0.675) {};
		\node [style=none] (46)  at (-0.25, -0.425) {};
		\node [style=none] (47)  at (-0.25, -0.675) {};
		\node [style=dot] (49)  at (0.25, 0.575) {};
		\node [style=none] (50)  at (0.375, 0.075) {};
		\node [style=none] (51)  at (0.125, 0.075) {};
		\node [style=none] (52)  at (0.25, 0.25) {...};
		\node [style=none] (53)  at (-0.125, 0.075) {};
		\node [style=none] (54)  at (-0.375, 0.075) {};
		\node [style=none] (55)  at (-0.25, 0.25) {...};
		\node [style=none] (56)  at (0.0, -0.175) {$D$};
		\node [style=dot] (57)  at (-0.125, 0.675) {};
		\node [style=dot] (58)  at (-0.125, 0.425) {};
		\node [style=dot] (59)  at (-0.375, 0.675) {};
		\node [style=dot] (60)  at (-0.375, 0.425) {};
		\node [style=none] (63)  at (0.0, -0.575) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40.center) to (42.center);
		\draw (41.center) to (40.center);
		\draw (42.center) to (43.center);
		\draw (43.center) to (41.center);
		\draw (44.center) to (45.center);
		\draw (46.center) to (47.center);
		\draw [bend left=15] (49) to (50.center);
		\draw [bend left=15] (51.center) to (49);
		\draw (57) to (53.center);
		\draw (59) to (54.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/E3-through-W/E3-through-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.5) {};
		\node [style=none] (1)  at (-0.25, 0.875) {};
		\node [style=dot] (2)  at (0.0, -0.625) {};
		\node [style=white dot] (3)  at (0.0, -0.125) {};
		\node [style=none] (4)  at (0.0, -0.875) {};
		\node [style=none] (5)  at (0.25, 0.875) {};
		\node [style=dot] (7)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw [bend right] (0) to (5.center);
		\draw [bend right] (1.center) to (0);
		\draw [style=tickedge, bend right=45, looseness=1.25] (2) to (3);
		\draw [bend right=45, looseness=1.25] (3) to (2);
		\draw (4.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/E3-through-W/E3-through-W_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.25, 0.875) {};
		\node [style=dot] (10)  at (0.0, -0.625) {};
		\node [style=none] (12)  at (0.0, -0.875) {};
		\node [style=none] (13)  at (0.25, 0.875) {};
		\node [style=white dot] (15)  at (-0.25, 0.525) {};
		\node [style=dot] (16)  at (-0.25, 0.15) {};
		\node [style=dot] (17)  at (-0.25, -0.1) {};
		\node [style=dot] (18)  at (0.25, 0.15) {};
		\node [style=dot] (19)  at (0.25, -0.1) {};
		\node [style=white dot] (20)  at (0.25, 0.525) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (15);
		\draw [style=tickedge, bend right=15] (10) to (19);
		\draw (12.center) to (10);
		\draw (13.center) to (20);
		\draw (15) to (16);
		\draw (15) to (18);
		\draw (16) to (17);
		\draw [bend right=15] (17) to (10);
		\draw (18) to (20);
		\draw (18) to (19);
		\draw (20) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/E3-through-W/E3-through-W_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (22)  at (-0.25, 0.75) {};
		\node [style=none] (23)  at (0.0, -0.75) {};
		\node [style=white dot] (24)  at (-0.25, 0.25) {};
		\node [style=dot] (25)  at (0.0, -0.25) {};
		\node [style=white dot] (26)  at (0.25, 0.25) {};
		\node [style=none] (27)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22.center) to (24);
		\draw [bend right=60, looseness=1.50] (24) to (25);
		\draw [style=tickedge] (25) to (26);
		\draw [style=tickedge] (25) to (24);
		\draw (25) to (23.center);
		\draw [bend left=60, looseness=1.50] (26) to (25);
		\draw (27.center) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/E3-through-Z/E3-through-Z_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.375) {};
		\node [style=none] (2)  at (-0.25, 0.75) {};
		\node [style=white dot] (3)  at (0.0, -0.5) {};
		\node [style=dot] (4)  at (0.0, 0.0) {};
		\node [style=none] (5)  at (0.0, -0.75) {};
		\node [style=none] (13)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (4);
		\draw [bend right] (0) to (13.center);
		\draw [bend right] (2.center) to (0);
		\draw [style=tickedge, bend right=45, looseness=1.25] (3) to (4);
		\draw [bend right=45, looseness=1.25] (4) to (3);
		\draw (5.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/E3-through-Z/E3-through-Z_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.25, 0.75) {};
		\node [style=white dot] (16)  at (0.0, -0.5) {};
		\node [style=none] (18)  at (0.0, -0.75) {};
		\node [style=none] (19)  at (0.25, 0.75) {};
		\node [style=dot] (20)  at (-0.25, 0.5) {};
		\node [style=white dot] (21)  at (-0.25, 0.125) {};
		\node [style=dot] (22)  at (0.25, 0.5) {};
		\node [style=white dot] (23)  at (0.25, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (20);
		\draw (18.center) to (16);
		\draw (19.center) to (22);
		\draw (20) to (23);
		\draw (21) to (20);
		\draw (21) to (16);
		\draw (22) to (21);
		\draw (23) to (22);
		\draw [style=tickedge] (23) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/E3-through-Z/E3-through-Z_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.25, 0.75) {};
		\node [style=none] (27)  at (0.0, -0.75) {};
		\node [style=dot] (28)  at (-0.25, 0.25) {};
		\node [style=white dot] (29)  at (0.0, -0.25) {};
		\node [style=dot] (30)  at (0.25, 0.25) {};
		\node [style=none] (31)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26.center) to (28);
		\draw [bend right=60, looseness=1.50] (28) to (29);
		\draw [style=tickedge] (29) to (30);
		\draw [style=tickedge] (29) to (28);
		\draw (29) to (27.center);
		\draw [bend left=60, looseness=1.50] (30) to (29);
		\draw (31.center) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/HP-compo/HP-compo_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (-0.25, 0.625) {};
		\node [style=none] (19)  at (0.25, 0.625) {};
		\node [style=none] (20)  at (0.0, 0.375) {$f$};
		\node [style=none] (21)  at (-0.25, 0.125) {};
		\node [style=none] (22)  at (0.25, 0.125) {};
		\node [style=none] (23)  at (0.0, 0.875) {};
		\node [style=none] (24)  at (0.0, 0.625) {};
		\node [style=none] (27)  at (0.0, 0.125) {};
		\node [style=none] (28)  at (0.0, -0.125) {};
		\node [style=none, font={\scriptsize}] (31)  at (-0.125, 0.8) {$n$};
		\node [style=none, font={\scriptsize}] (33)  at (-0.125, 0.0) {$m$};
		\node [style=none] (34)  at (-0.25, -0.125) {};
		\node [style=none] (35)  at (0.25, -0.125) {};
		\node [style=none] (36)  at (0.0, -0.375) {$g$};
		\node [style=none] (37)  at (-0.25, -0.625) {};
		\node [style=none] (38)  at (0.25, -0.625) {};
		\node [style=none] (41)  at (0.0, -0.625) {};
		\node [style=none] (42)  at (0.0, -0.875) {};
		\node [style=none, font={\scriptsize}] (44)  at (-0.125, -0.8) {$p$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (21.center)
			 to (22.center)
			 to (19.center)
			 to (18.center)
			 to cycle;
		\draw (23.center) to (24.center);
		\draw (27.center) to (28.center);
		\draw [fill=white] (34.center)
			 to (37.center)
			 to (38.center)
			 to (35.center)
			 to cycle;
		\draw (41.center) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/HP-compo/HP-compo_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.175, 0.25) {};
		\node [style=none] (1)  at (-0.325, 0.25) {};
		\node [style=none, font={\scriptsize}] (2)  at (-0.75, 0.0) {$\operatorname{HP}(f)$};
		\node [style=none] (3)  at (-1.175, -0.25) {};
		\node [style=none] (4)  at (-0.325, -0.25) {};
		\node [style=none] (5)  at (-1.0, 0.5) {};
		\node [style=none] (6)  at (-1.0, 0.25) {};
		\node [style=none] (8)  at (-0.5, 0.25) {};
		\node [style=none] (10)  at (-1.0, -0.25) {};
		\node [style=none] (11)  at (-1.0, -0.5) {};
		\node [style=none] (12)  at (-0.5, -0.25) {};
		\node [style=none, font={\scriptsize}] (14)  at (-1.125, 0.425) {$n$};
		\node [style=none, font={\scriptsize}] (15)  at (0.625, 0.425) {$m$};
		\node [style=none, font={\scriptsize}] (16)  at (-1.125, -0.425) {$n$};
		\node [style=none, font={\scriptsize}] (17)  at (0.625, -0.425) {$m$};
		\node [style=none] (46)  at (1.175, 0.25) {};
		\node [style=none] (47)  at (0.325, 0.25) {};
		\node [style=none] (49)  at (1.175, -0.25) {};
		\node [style=none] (50)  at (0.325, -0.25) {};
		\node [style=none] (51)  at (1.0, 0.5) {};
		\node [style=none] (52)  at (1.0, 0.25) {};
		\node [style=none] (54)  at (0.5, 0.25) {};
		\node [style=none] (55)  at (1.0, -0.25) {};
		\node [style=none] (56)  at (1.0, -0.5) {};
		\node [style=none] (57)  at (0.5, -0.25) {};
		\node [style=none, font={\scriptsize}] (59)  at (1.125, 0.425) {$p$};
		\node [style=none, font={\scriptsize}] (61)  at (1.125, -0.425) {$n$};
		\node [style=none] (62)  at (-0.125, -0.25) {};
		\node [style=none] (63)  at (0.125, 0.25) {};
		\node [style=none] (64)  at (-0.125, 0.25) {};
		\node [style=none] (65)  at (0.125, -0.25) {};
		\node [style=none, font={\scriptsize}] (66)  at (0.75, 0.0) {$\operatorname{HP}(g)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (4.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to cycle;
		\draw (5.center) to (6.center);
		\draw (10.center) to (11.center);
		\draw [fill=white] (47.center)
			 to (46.center)
			 to (49.center)
			 to (50.center)
			 to cycle;
		\draw (51.center) to (52.center);
		\draw (55.center) to (56.center);
		\draw [bend left=90, looseness=1.50] (62.center) to (12.center);
		\draw [in=90, out=-90] (63.center) to (62.center);
		\draw [bend left=90, looseness=1.75] (63.center) to (54.center);
		\draw [in=90, out=-90] (64.center) to (65.center);
		\draw [bend left=270, looseness=1.75] (64.center) to (8.center);
		\draw [bend right=90, looseness=1.50] (65.center) to (57.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/HP-cuptick-id/HP-cuptick-id_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.125, 0.0) {};
		\node [style=none] (1)  at (-0.625, 0.0) {};
		\node [style=none] (2)  at (-0.375, 0.0) {...};
		\node [style=none] (3)  at (-0.125, 0.0) {};
		\node [style=none] (4)  at (0.375, 0.0) {};
		\node [style=none] (5)  at (0.625, 0.25) {};
		\node [style=none] (6)  at (0.625, -0.25) {};
		\node [style=none] (7)  at (1.125, 0.25) {};
		\node [style=none] (8)  at (1.125, -0.25) {};
		\node [style=none] (9)  at (0.875, 0.0) {...};
		\node [style=none] (17)  at (-1.125, 0.25) {};
		\node [style=none] (18)  at (-0.625, 0.25) {};
		\node [style=none] (19)  at (-0.125, 0.25) {};
		\node [style=none] (20)  at (0.375, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=90, looseness=1.75] (0.center) to (1.center);
		\draw [style=tickedge, bend right=90, looseness=1.75] (3.center) to (4.center);
		\draw (5.center) to (6.center);
		\draw (7.center) to (8.center);
		\draw (17.center) to (0.center);
		\draw (18.center) to (1.center);
		\draw (19.center) to (3.center);
		\draw (20.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/HP-cuptick-id/HP-cuptick-id_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (-1.375, 0.463) {};
		\node [style=none] (12)  at (-0.875, -0.537) {};
		\node [style=none] (13)  at (-0.875, 0.463) {};
		\node [style=none] (14)  at (-1.375, -0.537) {};
		\node [style=none] (21)  at (-0.375, 0.463) {};
		\node [style=none] (22)  at (0.125, -0.537) {};
		\node [style=none] (23)  at (0.125, 0.463) {};
		\node [style=none] (24)  at (-0.375, -0.537) {};
		\node [style=none] (25)  at (-0.625, -0.037) {...};
		\node [style=none] (26)  at (0.375, 0.463) {};
		\node [style=none] (27)  at (1.025, -0.537) {};
		\node [style=none] (28)  at (1.025, 0.463) {};
		\node [style=none] (29)  at (0.375, -0.537) {};
		\node [style=none] (30)  at (0.875, 0.537) {$\centerdot$};
		\node [style=none] (31)  at (0.875, -0.487) {$\centerdot$};
		\node [style=none] (32)  at (0.725, 0.463) {};
		\node [style=none] (33)  at (1.375, -0.537) {};
		\node [style=none] (34)  at (1.375, 0.463) {};
		\node [style=none] (35)  at (0.725, -0.537) {};
		\node [style=none] (36)  at (0.575, 0.363) {...};
		\node [style=none] (37)  at (1.175, 0.363) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (11.center) to (12.center);
		\draw [in=90, out=-90] (13.center) to (14.center);
		\draw [in=90, out=-90] (21.center) to (22.center);
		\draw [in=90, out=-90] (23.center) to (24.center);
		\draw [in=90, out=-90] (26.center) to (27.center);
		\draw [in=90, out=-90] (28.center) to (29.center);
		\draw [in=90, out=-90] (32.center) to (33.center);
		\draw [in=90, out=-90] (34.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/HP-tensor/HP-tensor_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.65, 0.25) {};
		\node [style=none] (16)  at (-0.15, 0.25) {};
		\node [style=none] (17)  at (-0.4, 0.0) {$f$};
		\node [style=none] (18)  at (-0.65, -0.25) {};
		\node [style=none] (19)  at (-0.15, -0.25) {};
		\node [style=none] (20)  at (-0.4, 0.5) {};
		\node [style=none] (21)  at (-0.4, 0.25) {};
		\node [style=none] (22)  at (-0.4, -0.25) {};
		\node [style=none] (23)  at (-0.4, -0.5) {};
		\node [style=none, font={\scriptsize}] (24)  at (-0.525, 0.425) {$n$};
		\node [style=none, font={\scriptsize}] (25)  at (-0.525, -0.375) {$m$};
		\node [style=none] (52)  at (0.4, 0.5) {};
		\node [style=none] (53)  at (0.4, 0.25) {};
		\node [style=none, font={\scriptsize}] (54)  at (0.275, 0.375) {$p$};
		\node [style=none] (55)  at (0.15, 0.25) {};
		\node [style=none] (56)  at (0.65, 0.25) {};
		\node [style=none] (57)  at (0.4, 0.0) {$g$};
		\node [style=none] (58)  at (0.15, -0.25) {};
		\node [style=none] (59)  at (0.65, -0.25) {};
		\node [style=none] (60)  at (0.4, -0.25) {};
		\node [style=none] (61)  at (0.4, -0.5) {};
		\node [style=none, font={\scriptsize}] (62)  at (0.275, -0.425) {$q$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (16.center)
			 to (15.center)
			 to (18.center)
			 to (19.center)
			 to cycle;
		\draw (20.center) to (21.center);
		\draw (22.center) to (23.center);
		\draw (52.center) to (53.center);
		\draw [fill=white] (59.center)
			 to (56.center)
			 to (55.center)
			 to (58.center)
			 to cycle;
		\draw (60.center) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/HP-tensor/HP-tensor_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.975, 0.25) {};
		\node [style=none] (1)  at (-0.125, 0.25) {};
		\node [style=none, font={\scriptsize}] (2)  at (-0.55, 0.0) {$\operatorname{HP}(f)$};
		\node [style=none] (3)  at (-0.975, -0.25) {};
		\node [style=none] (4)  at (-0.125, -0.25) {};
		\node [style=none] (5)  at (-0.8, 0.75) {};
		\node [style=none] (6)  at (-0.8, 0.25) {};
		\node [style=none] (7)  at (-0.3, 0.25) {};
		\node [style=none] (8)  at (-0.8, -0.25) {};
		\node [style=none] (9)  at (-0.8, -0.75) {};
		\node [style=none] (10)  at (-0.3, -0.25) {};
		\node [style=none, font={\scriptsize}] (11)  at (-0.925, 0.675) {$n$};
		\node [style=none, font={\scriptsize}] (13)  at (-0.925, -0.675) {$n$};
		\node [style=none] (63)  at (0.3, 0.75) {};
		\node [style=none] (64)  at (0.3, -0.75) {};
		\node [style=none] (65)  at (0.975, 0.25) {};
		\node [style=none] (66)  at (0.125, 0.25) {};
		\node [style=none, font={\scriptsize}] (67)  at (0.55, 0.0) {$\operatorname{HP}(g)$};
		\node [style=none] (68)  at (0.975, -0.25) {};
		\node [style=none] (69)  at (0.125, -0.25) {};
		\node [style=none] (70)  at (0.8, 0.75) {};
		\node [style=none] (71)  at (0.8, 0.25) {};
		\node [style=none] (72)  at (0.3, 0.25) {};
		\node [style=none] (73)  at (0.8, -0.25) {};
		\node [style=none] (74)  at (0.8, -0.75) {};
		\node [style=none] (75)  at (0.3, -0.25) {};
		\node [style=none, font={\scriptsize}] (76)  at (0.925, 0.675) {$q$};
		\node [style=none, font={\scriptsize}] (77)  at (0.925, -0.675) {$q$};
		\node [style=none] (78)  at (-0.3, 0.75) {};
		\node [style=none] (79)  at (-0.3, -0.75) {};
		\node [style=none, font={\scriptsize}] (80)  at (-0.425, 0.675) {$p$};
		\node [style=none, font={\scriptsize}] (81)  at (-0.425, -0.675) {$p$};
		\node [style=none, font={\scriptsize}] (82)  at (0.425, -0.675) {$m$};
		\node [style=none, font={\scriptsize}] (83)  at (0.425, 0.675) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (1.center)
			 to (0.center)
			 to (3.center)
			 to (4.center)
			 to cycle;
		\draw (5.center) to (6.center);
		\draw (8.center) to (9.center);
		\draw [in=90, out=-90] (63.center) to (7.center);
		\draw [in=270, out=90] (64.center) to (10.center);
		\draw [fill=white] (68.center)
			 to (69.center)
			 to (66.center)
			 to (65.center)
			 to cycle;
		\draw (70.center) to (71.center);
		\draw (73.center) to (74.center);
		\draw [in=90, out=-90] (78.center) to (72.center);
		\draw [in=270, out=90] (79.center) to (75.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Hopf-tick/Hopf-tick_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (1)  at (0.0, 0.25) {$r$};
		\node [style=none] (2)  at (-0.25, 0.625) {};
		\node [style=none] (3)  at (0.25, 0.625) {};
		\node [style=dot] (4)  at (0.0, -0.25) {};
		\node [style=none] (5)  at (-0.25, -0.625) {};
		\node [style=none] (6)  at (0.25, -0.625) {};
		\node [style=none] (7)  at (0.0, 0.55) {...};
		\node [style=none] (8)  at (0.0, -0.575) {...};
		\node [style=dot] (23)  at (0.0, -0.25) {};
		\node [style=none] (24)  at (0.125, 0.125) {};
		\node [style=none] (25)  at (-0.125, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (2.center) to (1);
		\draw [bend left] (3.center) to (1);
		\draw [bend left] (5.center) to (4);
		\draw [bend right] (6.center) to (4);
		\draw [style=tickedge, bend left=15] (24.center) to (23);
		\draw [style=tickedge, bend right=15] (25.center) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Hopf-tick/Hopf-tick_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (10)  at (0.0, -0.25) {};
		\node [style=none] (11)  at (-0.25, 0.625) {};
		\node [style=none] (12)  at (0.25, 0.625) {};
		\node [style=dot] (13)  at (0.0, -0.25) {};
		\node [style=none] (14)  at (-0.25, -0.625) {};
		\node [style=none] (15)  at (0.25, -0.625) {};
		\node [style=none] (16)  at (0.0, 0.55) {...};
		\node [style=none] (17)  at (0.0, -0.575) {...};
		\node [style=dot] (18)  at (-0.25, 0.125) {};
		\node [style=dot] (19)  at (-0.25, 0.375) {};
		\node [style=dot] (20)  at (0.25, 0.125) {};
		\node [style=dot] (21)  at (0.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (14.center) to (13);
		\draw [bend right] (15.center) to (13);
		\draw (18) to (11.center);
		\draw (20) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Hopf/Hopf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, -0.25) {};
		\node [style=white phase dot] (1)  at (0.0, 0.25) {$r$};
		\node [style=none] (2)  at (-0.25, 0.625) {};
		\node [style=none] (3)  at (0.25, 0.625) {};
		\node [style=dot] (6)  at (0.0, -0.25) {};
		\node [style=none] (7)  at (-0.25, -0.625) {};
		\node [style=none] (8)  at (0.25, -0.625) {};
		\node [style=none] (9)  at (0.0, 0.55) {...};
		\node [style=none] (10)  at (0.0, -0.575) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (0) to (1);
		\draw [bend right=45, looseness=1.25] (1) to (0);
		\draw [bend right] (2.center) to (1);
		\draw [bend left] (3.center) to (1);
		\draw [bend left] (7.center) to (6);
		\draw [bend right] (8.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Hopf/Hopf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (12)  at (0.0, -0.25) {};
		\node [style=none] (14)  at (-0.25, 0.625) {};
		\node [style=none] (15)  at (0.25, 0.625) {};
		\node [style=dot] (16)  at (0.0, -0.25) {};
		\node [style=none] (17)  at (-0.25, -0.625) {};
		\node [style=none] (18)  at (0.25, -0.625) {};
		\node [style=none] (19)  at (0.0, 0.55) {...};
		\node [style=none] (20)  at (0.0, -0.575) {...};
		\node [style=dot] (21)  at (-0.25, 0.125) {};
		\node [style=dot] (22)  at (-0.25, 0.375) {};
		\node [style=dot] (23)  at (0.25, 0.125) {};
		\node [style=dot] (24)  at (0.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (17.center) to (16);
		\draw [bend right] (18.center) to (16);
		\draw (21) to (14.center);
		\draw (23) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Int-compo/Int-compo_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.438, 0.2) {};
		\node [style=none] (1)  at (0.438, 0.2) {};
		\node [style=none] (2)  at (-0.012, -0.05) {$f$};
		\node [style=none] (3)  at (-0.438, -0.3) {};
		\node [style=none] (4)  at (0.438, -0.3) {};
		\node [style=none] (5)  at (-0.262, 0.45) {};
		\node [style=none] (6)  at (-0.262, 0.2) {};
		\node [style=none] (7)  at (-0.262, -0.3) {};
		\node [style=none] (8)  at (-0.262, -0.55) {};
		\node [style=none, font={\scriptsize}] (9)  at (-0.387, 0.375) {$n$};
		\node [style=none, font={\scriptsize}] (10)  at (-0.387, -0.425) {$n$};
		\node [style=none] (11)  at (0.238, 0.45) {};
		\node [style=none] (12)  at (0.238, 0.2) {};
		\node [style=none] (13)  at (0.238, -0.3) {};
		\node [style=none] (14)  at (0.238, -0.55) {};
		\node [style=none, font={\scriptsize}] (15)  at (0.363, 0.375) {$m$};
		\node [style=none, font={\scriptsize}] (16)  at (0.363, -0.425) {$m$};
		\node [style=none] (17)  at (-0.012, 0.55) {$\centerdot$};
		\node [style=none] (18)  at (-0.012, -0.5) {$\centerdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (1.center)
			 to (0.center)
			 to (3.center)
			 to (4.center)
			 to cycle;
		\draw (5.center) to (6.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (13.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Int-compo/Int-compo_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.45, 0.2) {};
		\node [style=none] (20)  at (0.45, 0.2) {};
		\node [style=none] (21)  at (0.0, -0.05) {$g$};
		\node [style=none] (22)  at (-0.45, -0.3) {};
		\node [style=none] (23)  at (0.45, -0.3) {};
		\node [style=none] (24)  at (-0.25, 0.45) {};
		\node [style=none] (25)  at (-0.25, 0.2) {};
		\node [style=none] (26)  at (-0.25, -0.3) {};
		\node [style=none] (27)  at (-0.25, -0.55) {};
		\node [style=none, font={\scriptsize}] (28)  at (-0.375, 0.375) {$m$};
		\node [style=none, font={\scriptsize}] (29)  at (-0.375, -0.425) {$m$};
		\node [style=none] (30)  at (0.25, 0.45) {};
		\node [style=none] (31)  at (0.25, 0.2) {};
		\node [style=none] (32)  at (0.25, -0.3) {};
		\node [style=none] (33)  at (0.25, -0.55) {};
		\node [style=none, font={\scriptsize}] (34)  at (0.375, 0.375) {$p$};
		\node [style=none, font={\scriptsize}] (35)  at (0.375, -0.425) {$p$};
		\node [style=none] (36)  at (0.0, 0.55) {$\centerdot$};
		\node [style=none] (37)  at (0.0, -0.5) {$\centerdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (19.center)
			 to (22.center)
			 to (23.center)
			 to (20.center)
			 to cycle;
		\draw (24.center) to (25.center);
		\draw (26.center) to (27.center);
		\draw (30.center) to (31.center);
		\draw (32.center) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Int-compo/Int-compo_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (-1.175, 0.2) {};
		\node [style=none] (40)  at (-0.325, 0.2) {};
		\node [style=none, font={\scriptsize}] (41)  at (-0.75, -0.05) {$f$};
		\node [style=none] (42)  at (-1.175, -0.3) {};
		\node [style=none] (43)  at (-0.325, -0.3) {};
		\node [style=none] (44)  at (-1.0, 0.45) {};
		\node [style=none] (45)  at (-1.0, 0.2) {};
		\node [style=none] (46)  at (-0.5, 0.2) {};
		\node [style=none] (47)  at (-1.0, -0.3) {};
		\node [style=none] (48)  at (-1.0, -0.55) {};
		\node [style=none] (49)  at (-0.5, -0.3) {};
		\node [style=none, font={\scriptsize}] (50)  at (-1.125, 0.375) {$n$};
		\node [style=none, font={\scriptsize}] (51)  at (0.625, 0.375) {$m$};
		\node [style=none, font={\scriptsize}] (52)  at (-1.125, -0.475) {$n$};
		\node [style=none, font={\scriptsize}] (53)  at (0.625, -0.475) {$m$};
		\node [style=none] (54)  at (1.175, 0.2) {};
		\node [style=none] (55)  at (0.325, 0.2) {};
		\node [style=none] (56)  at (1.175, -0.3) {};
		\node [style=none] (57)  at (0.325, -0.3) {};
		\node [style=none] (58)  at (1.0, 0.45) {};
		\node [style=none] (59)  at (1.0, 0.2) {};
		\node [style=none] (60)  at (0.5, 0.2) {};
		\node [style=none] (61)  at (1.0, -0.3) {};
		\node [style=none] (62)  at (1.0, -0.55) {};
		\node [style=none] (63)  at (0.5, -0.3) {};
		\node [style=none, font={\scriptsize}] (64)  at (1.125, 0.375) {$p$};
		\node [style=none, font={\scriptsize}] (65)  at (1.125, -0.475) {$p$};
		\node [style=none] (66)  at (-0.125, -0.3) {};
		\node [style=none] (67)  at (0.125, 0.2) {};
		\node [style=none] (68)  at (-0.125, 0.2) {};
		\node [style=none] (69)  at (0.125, -0.3) {};
		\node [style=none, font={\scriptsize}] (70)  at (0.75, -0.05) {$g$};
		\node [style=none] (72)  at (0.0, 0.55) {$\centerdot$};
		\node [style=none] (73)  at (0.0, -0.5) {$\centerdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (43.center)
			 to (40.center)
			 to (39.center)
			 to (42.center)
			 to cycle;
		\draw (44.center) to (45.center);
		\draw (47.center) to (48.center);
		\draw [fill=white] (55.center)
			 to (54.center)
			 to (56.center)
			 to (57.center)
			 to cycle;
		\draw (58.center) to (59.center);
		\draw (61.center) to (62.center);
		\draw [bend left=90, looseness=1.50] (66.center) to (49.center);
		\draw [in=90, out=-90] (67.center) to (66.center);
		\draw [bend left=90, looseness=1.75] (67.center) to (60.center);
		\draw [in=90, out=-90] (68.center) to (69.center);
		\draw [bend left=270, looseness=1.75] (68.center) to (46.center);
		\draw [bend right=90, looseness=1.50] (69.center) to (63.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Int-tensor/Int-tensor_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.438, 0.2) {};
		\node [style=none] (1)  at (0.438, 0.2) {};
		\node [style=none] (2)  at (-0.012, -0.05) {$f$};
		\node [style=none] (3)  at (-0.438, -0.3) {};
		\node [style=none] (4)  at (0.438, -0.3) {};
		\node [style=none] (5)  at (-0.262, 0.45) {};
		\node [style=none] (6)  at (-0.262, 0.2) {};
		\node [style=none] (7)  at (-0.262, -0.3) {};
		\node [style=none] (8)  at (-0.262, -0.55) {};
		\node [style=none, font={\scriptsize}] (9)  at (-0.387, 0.375) {$n$};
		\node [style=none, font={\scriptsize}] (10)  at (-0.387, -0.425) {$n$};
		\node [style=none] (11)  at (0.238, 0.45) {};
		\node [style=none] (12)  at (0.238, 0.2) {};
		\node [style=none] (13)  at (0.238, -0.3) {};
		\node [style=none] (14)  at (0.238, -0.55) {};
		\node [style=none, font={\scriptsize}] (15)  at (0.363, 0.375) {$m$};
		\node [style=none, font={\scriptsize}] (16)  at (0.363, -0.425) {$m$};
		\node [style=none] (17)  at (-0.012, 0.55) {$\centerdot$};
		\node [style=none] (18)  at (-0.012, -0.5) {$\centerdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (0.center)
			 to (3.center)
			 to (4.center)
			 to (1.center)
			 to cycle;
		\draw (5.center) to (6.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (13.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Int-tensor/Int-tensor_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.45, 0.2) {};
		\node [style=none] (20)  at (0.45, 0.2) {};
		\node [style=none] (21)  at (0.0, -0.05) {$g$};
		\node [style=none] (22)  at (-0.45, -0.3) {};
		\node [style=none] (23)  at (0.45, -0.3) {};
		\node [style=none] (24)  at (-0.25, 0.45) {};
		\node [style=none] (25)  at (-0.25, 0.2) {};
		\node [style=none] (26)  at (-0.25, -0.3) {};
		\node [style=none] (27)  at (-0.25, -0.55) {};
		\node [style=none, font={\scriptsize}] (28)  at (-0.375, 0.375) {$p$};
		\node [style=none, font={\scriptsize}] (29)  at (-0.375, -0.425) {$p$};
		\node [style=none] (30)  at (0.25, 0.45) {};
		\node [style=none] (31)  at (0.25, 0.2) {};
		\node [style=none] (32)  at (0.25, -0.3) {};
		\node [style=none] (33)  at (0.25, -0.55) {};
		\node [style=none, font={\scriptsize}] (34)  at (0.375, 0.375) {$q$};
		\node [style=none, font={\scriptsize}] (35)  at (0.375, -0.425) {$q$};
		\node [style=none] (36)  at (0.0, 0.55) {$\centerdot$};
		\node [style=none] (37)  at (0.0, -0.5) {$\centerdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (19.center)
			 to (22.center)
			 to (23.center)
			 to (20.center)
			 to cycle;
		\draw (24.center) to (25.center);
		\draw (26.center) to (27.center);
		\draw (30.center) to (31.center);
		\draw (32.center) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Int-tensor/Int-tensor_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (72)  at (0.0, 0.8) {$\centerdot$};
		\node [style=none] (73)  at (0.0, -0.75) {$\centerdot$};
		\node [style=none] (74)  at (-0.975, 0.2) {};
		\node [style=none] (75)  at (-0.125, 0.2) {};
		\node [style=none, font={\scriptsize}] (76)  at (-0.55, -0.05) {$f$};
		\node [style=none] (77)  at (-0.975, -0.3) {};
		\node [style=none] (78)  at (-0.125, -0.3) {};
		\node [style=none] (79)  at (-0.8, 0.7) {};
		\node [style=none] (80)  at (-0.8, 0.2) {};
		\node [style=none] (81)  at (-0.3, 0.2) {};
		\node [style=none] (82)  at (-0.8, -0.3) {};
		\node [style=none] (83)  at (-0.8, -0.8) {};
		\node [style=none] (84)  at (-0.3, -0.3) {};
		\node [style=none, font={\scriptsize}] (85)  at (-0.925, 0.625) {$n$};
		\node [style=none, font={\scriptsize}] (86)  at (-0.925, -0.725) {$n$};
		\node [style=none] (87)  at (0.3, 0.7) {};
		\node [style=none] (88)  at (0.3, -0.8) {};
		\node [style=none] (89)  at (0.975, 0.2) {};
		\node [style=none] (90)  at (0.125, 0.2) {};
		\node [style=none, font={\scriptsize}] (91)  at (0.55, -0.05) {$g$};
		\node [style=none] (92)  at (0.975, -0.3) {};
		\node [style=none] (93)  at (0.125, -0.3) {};
		\node [style=none] (94)  at (0.8, 0.7) {};
		\node [style=none] (95)  at (0.8, 0.2) {};
		\node [style=none] (96)  at (0.3, 0.2) {};
		\node [style=none] (97)  at (0.8, -0.3) {};
		\node [style=none] (98)  at (0.8, -0.8) {};
		\node [style=none] (99)  at (0.3, -0.3) {};
		\node [style=none, font={\scriptsize}] (100)  at (0.925, 0.625) {$q$};
		\node [style=none, font={\scriptsize}] (101)  at (0.925, -0.725) {$q$};
		\node [style=none] (102)  at (-0.3, 0.7) {};
		\node [style=none] (103)  at (-0.3, -0.8) {};
		\node [style=none, font={\scriptsize}] (104)  at (-0.425, 0.625) {$p$};
		\node [style=none, font={\scriptsize}] (105)  at (-0.425, -0.725) {$p$};
		\node [style=none, font={\scriptsize}] (106)  at (0.425, -0.725) {$m$};
		\node [style=none, font={\scriptsize}] (107)  at (0.425, 0.625) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (75.center)
			 to (74.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (79.center) to (80.center);
		\draw (82.center) to (83.center);
		\draw [in=90, out=-90] (87.center) to (81.center);
		\draw [in=270, out=90] (88.center) to (84.center);
		\draw [fill=white] (92.center)
			 to (93.center)
			 to (90.center)
			 to (89.center)
			 to cycle;
		\draw (94.center) to (95.center);
		\draw (97.center) to (98.center);
		\draw [in=90, out=-90] (102.center) to (96.center);
		\draw [in=270, out=90] (103.center) to (99.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-1/NF-W-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.25) {};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-1/NF-W-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (-0.25, 0.062) {};
		\node [style=none] (6)  at (0.25, 0.062) {};
		\node [style=none] (7)  at (0.0, 0.312) {};
		\node [style=none] (11)  at (-0.25, -0.312) {};
		\node [style=dot] (13)  at (0.25, -0.062) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (5.center) to (6.center);
		\draw (6.center) to (13);
		\draw (11.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-2-1/NF-W-2-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.15, 1.25) {};
		\node [style=white phase dot] (1)  at (-1.15, 0.25) {$\lambda_1/2$};
		\node [style=white phase dot] (2)  at (-0.3, 0.25) {$\lambda_2/2$};
		\node [style=white phase dot] (3)  at (1.15, 0.25) {$\lambda_m/2$};
		\node [style=dot] (4)  at (-0.85, -0.5) {};
		\node [style=dot] (5)  at (-0.85, -0.75) {};
		\node [style=dot] (6)  at (0.9, -0.5) {};
		\node [style=dot] (7)  at (0.9, -0.75) {};
		\node [style=none] (9)  at (0.9, -1.25) {};
		\node [style=dot] (10)  at (-0.6, -0.5) {};
		\node [style=dot] (11)  at (-0.6, -0.75) {};
		\node [style=none] (13)  at (0.425, 0.25) {...};
		\node [style=none] (14)  at (0.4, -0.75) {...};
		\node [style=dot] (15)  at (-0.1, -0.5) {};
		\node [style=dot] (16)  at (-0.1, -0.75) {};
		\node [style=none] (17)  at (-0.1, -1.25) {};
		\node [style=dot] (18)  at (-0.725, -1.0) {};
		\node [style=none] (19)  at (-0.725, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=0] (0) to (3);
		\draw [style=tickedge, in=75, out=-120] (0) to (2);
		\draw [style=tickedge, in=105, out=-15] (0) to (3);
		\draw [style={compact dash}] (1) to (4);
		\draw [in=180, out=90] (1) to (0);
		\draw [style={compact dash}] (1) to (6);
		\draw [style={compact dash}] (1) to (10);
		\draw [style=tickedge, in=-165, out=75] (1) to (0);
		\draw [style={compact dash}] (1) to (15);
		\draw [bend left] (2) to (0);
		\draw [style={compact dash}] (2) to (4);
		\draw [style={compact dash}] (2) to (6);
		\draw [style={compact dash}] (3) to (6);
		\draw [style={compact dash}] (4) to (3);
		\draw (4) to (5);
		\draw (5) to (18);
		\draw (6) to (9.center);
		\draw [style={compact dash}] (10) to (2);
		\draw [style={compact dash}] (10) to (3);
		\draw (10) to (11);
		\draw (11) to (18);
		\draw (15) to (17.center);
		\draw [style={compact dash}] (15) to (2);
		\draw [style={compact dash}] (15) to (3);
		\draw (18) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-2-1/NF-W-2-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (21)  at (0.15, 1.25) {};
		\node [style=white phase dot] (22)  at (-1.15, 0.25) {$\lambda_1/2$};
		\node [style=white phase dot] (23)  at (-0.3, 0.25) {$\lambda_2/2$};
		\node [style=white phase dot] (24)  at (1.15, 0.25) {$\lambda_m/2$};
		\node [style=dot] (27)  at (0.9, -0.75) {};
		\node [style=dot] (28)  at (0.9, -1.0) {};
		\node [style=none] (29)  at (0.9, -1.25) {};
		\node [style=none] (32)  at (0.425, 0.25) {...};
		\node [style=none] (33)  at (0.4, -1.0) {...};
		\node [style=dot] (34)  at (-0.1, -0.75) {};
		\node [style=dot] (35)  at (-0.1, -1.0) {};
		\node [style=none] (36)  at (-0.1, -1.25) {};
		\node [style=dot] (37)  at (-0.725, -0.75) {};
		\node [style=none] (38)  at (-0.725, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=0] (21) to (24);
		\draw [style=tickedge, in=75, out=-120] (21) to (23);
		\draw [style=tickedge, in=105, out=-15] (21) to (24);
		\draw [in=180, out=90] (22) to (21);
		\draw [style={compact dash}] (22) to (27);
		\draw [style=tickedge, in=-165, out=75] (22) to (21);
		\draw [style={compact dash}] (22) to (34);
		\draw [style={compact dash}, bend left=15] (22) to (37);
		\draw [style={compact dash}, bend right=15] (22) to (37);
		\draw [bend left] (23) to (21);
		\draw [style={compact dash}] (23) to (27);
		\draw [style={compact dash}, bend left=15] (23) to (37);
		\draw [style={compact dash}] (24) to (27);
		\draw (27) to (29.center);
		\draw (34) to (36.center);
		\draw [style={compact dash}] (34) to (23);
		\draw [style={compact dash}] (34) to (24);
		\draw (37) to (38.center);
		\draw [style={compact dash}] (37) to (24);
		\draw [style={compact dash}, bend left=15] (37) to (23);
		\draw [style={compact dash}, bend left=15] (37) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-2-1/NF-W-2-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (40)  at (0.15, 1.125) {};
		\node [style=white phase dot] (41)  at (-1.15, 0.125) {$\lambda'_1/2$};
		\node [style=white phase dot] (42)  at (-0.3, 0.125) {$\lambda'_2/2$};
		\node [style=white phase dot] (43)  at (1.15, 0.125) {$\lambda'_{m'}/2$};
		\node [style=dot] (44)  at (0.9, -0.625) {};
		\node [style=dot] (45)  at (0.9, -0.875) {};
		\node [style=none] (46)  at (0.9, -1.125) {};
		\node [style=none] (47)  at (0.425, 0.125) {...};
		\node [style=none] (48)  at (0.4, -0.875) {...};
		\node [style=dot] (49)  at (-0.1, -0.625) {};
		\node [style=dot] (50)  at (-0.1, -0.875) {};
		\node [style=none] (51)  at (-0.1, -1.125) {};
		\node [style=dot] (52)  at (-0.725, -0.625) {};
		\node [style=none] (53)  at (-0.725, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=0] (40) to (43);
		\draw [style=tickedge, in=75, out=-120] (40) to (42);
		\draw [style=tickedge, in=105, out=-15] (40) to (43);
		\draw [in=180, out=90] (41) to (40);
		\draw [style={compact dash}] (41) to (44);
		\draw [style=tickedge, in=-165, out=75] (41) to (40);
		\draw [style={compact dash}] (41) to (49);
		\draw [style={compact dash}] (41) to (52);
		\draw [bend left] (42) to (40);
		\draw [style={compact dash}] (42) to (44);
		\draw [style={compact dash}] (43) to (44);
		\draw (44) to (46.center);
		\draw (49) to (51.center);
		\draw [style={compact dash}] (49) to (42);
		\draw [style={compact dash}] (49) to (43);
		\draw (52) to (53.center);
		\draw [style={compact dash}] (52) to (43);
		\draw [style={compact dash}] (52) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-2/NF-W-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.25) {};
		\node [style=none] (1)  at (0.25, -0.25) {};
		\node [style=none] (8)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (0) to (1.center);
		\draw [bend right] (0) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-2/NF-W-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (-0.25, 0.062) {};
		\node [style=none] (4)  at (0.25, 0.062) {};
		\node [style=none] (5)  at (0.0, 0.312) {};
		\node [style=none] (6)  at (-0.25, -0.312) {};
		\node [style=dot] (7)  at (0.25, -0.062) {};
		\node [style=none] (9)  at (0.25, -0.312) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (3.center) to (4.center);
		\draw (4.center) to (7);
		\draw (6.center) to (3.center);
		\draw (9.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-simp/NF-W-simp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.25) {};
		\node [style=none] (1)  at (0.0, -0.25) {};
		\node [style=none] (2)  at (-0.5, -0.25) {};
		\node [style=none] (3)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [bend left=45, looseness=1.25] (0) to (3.center);
		\draw [bend left=45, looseness=1.25] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-W-simp/NF-W-simp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (-0.625, 0.188) {};
		\node [style=none] (6)  at (-0.125, 0.188) {};
		\node [style=none] (7)  at (-0.375, 0.438) {};
		\node [style=none] (8)  at (0.125, 0.188) {};
		\node [style=none] (9)  at (0.625, 0.188) {};
		\node [style=none] (10)  at (0.375, 0.438) {};
		\node [style=none] (11)  at (-0.625, -0.438) {};
		\node [style=none] (12)  at (0.625, -0.438) {};
		\node [style=dot] (13)  at (0.0, -0.188) {};
		\node [style=none] (14)  at (0.0, -0.438) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (5.center) to (6.center);
		\draw [in=135, out=-90] (6.center) to (13);
		\draw [bend left=90, looseness=1.75] (8.center) to (9.center);
		\draw [in=45, out=-90] (8.center) to (13);
		\draw (9.center) to (12.center);
		\draw (11.center) to (5.center);
		\draw (13) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-bra-0/NF-bra-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.45, -1.125) {};
		\node [style=dot] (2)  at (-0.45, -1.375) {};
		\node [style=white phase dot] (3)  at (-1.7, 0.125) {$\lambda_1$};
		\node [style=dot] (4)  at (0.05, 1.375) {};
		\node [style=none] (5)  at (-1.875, -0.25) {};
		\node [style=none] (6)  at (-2.075, -0.05) {};
		\node [style=none] (7)  at (-1.95, -0.125) {\rotatebox{-45}{..}};
		\node [style=none] (8)  at (-1.375, 0.375) {...};
		\node [style=white phase dot] (9)  at (-1.2, 0.125) {$\lambda_k$};
		\node [style=none] (10)  at (-1.275, -0.25) {};
		\node [style=none] (11)  at (-1.475, -0.05) {};
		\node [style=none] (12)  at (-1.35, -0.125) {\rotatebox{-45}{..}};
		\node [style=white phase dot] (13)  at (-0.7, 0.125) {$\mu_1$};
		\node [style=none] (14)  at (-0.775, -0.25) {};
		\node [style=none] (15)  at (-0.975, -0.05) {};
		\node [style=none] (16)  at (-0.85, -0.125) {\rotatebox{-45}{..}};
		\node [style=white phase dot] (17)  at (-0.2, 0.125) {$\mu_\ell$};
		\node [style=none] (18)  at (-0.125, -0.25) {};
		\node [style=none] (19)  at (0.075, -0.05) {};
		\node [style=none] (20)  at (-0.05, -0.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (21)  at (0.3, 0.125) {$\nu_1$};
		\node [style=none] (22)  at (0.375, -0.25) {};
		\node [style=none] (23)  at (0.575, -0.05) {};
		\node [style=none] (24)  at (0.45, -0.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (25)  at (0.8, 0.125) {$\nu_m$};
		\node [style=none] (26)  at (0.875, -0.25) {};
		\node [style=none] (27)  at (1.075, -0.05) {};
		\node [style=none] (28)  at (0.95, -0.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (29)  at (1.3, 0.125) {$\xi_1$};
		\node [style=none] (30)  at (1.375, -0.25) {};
		\node [style=none] (31)  at (1.575, -0.05) {};
		\node [style=none] (32)  at (1.45, -0.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (33)  at (1.8, 0.125) {$\xi_n$};
		\node [style=none] (34)  at (1.875, -0.25) {};
		\node [style=none] (35)  at (2.075, -0.05) {};
		\node [style=none] (36)  at (1.95, -0.125) {\rotatebox{45}{..}};
		\node [style=none] (37)  at (-0.4, 0.375) {...};
		\node [style=none] (38)  at (0.525, 0.375) {...};
		\node [style=none] (39)  at (1.45, 0.375) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (0) to (9);
		\draw [style=tickedge, bend left=15] (0) to (13);
		\draw [style=tickedge, bend right=15] (0) to (17);
		\draw [in=240, out=90] (0) to (17);
		\draw [style=tickedge, bend right=15] (0) to (21);
		\draw (0) to (2);
		\draw [style=tickedge, in=180, out=90] (3) to (4);
		\draw [bend right=15] (3) to (0);
		\draw [bend right] (4) to (3);
		\draw [bend right=15] (4) to (9);
		\draw [bend right=15] (4) to (13);
		\draw [style=tickedge, bend right] (4) to (13);
		\draw (4) to (17);
		\draw [style=tickedge, bend right=15, looseness=1.25] (4) to (17);
		\draw (4) to (21);
		\draw [style=tickedge, bend left=15, looseness=1.25] (4) to (21);
		\draw [bend left=15] (4) to (25);
		\draw [style=tickedge, bend left] (4) to (25);
		\draw [bend left] (4) to (33);
		\draw [style=tickedge, in=90, out=0] (4) to (33);
		\draw [bend left=15] (4) to (29);
		\draw [style=tickedge, in=105, out=-15] (4) to (29);
		\draw (5.center) to (3);
		\draw (6.center) to (3);
		\draw [style=tickedge, in=-165, out=75] (9) to (4);
		\draw (10.center) to (9);
		\draw (11.center) to (9);
		\draw [in=90, out=-60] (13) to (0);
		\draw (14.center) to (13);
		\draw (15.center) to (13);
		\draw (18.center) to (17);
		\draw (19.center) to (17);
		\draw (22.center) to (21);
		\draw (23.center) to (21);
		\draw [style=tickedge, bend left=15] (25) to (0);
		\draw (26.center) to (25);
		\draw (27.center) to (25);
		\draw (30.center) to (29);
		\draw (31.center) to (29);
		\draw (34.center) to (33);
		\draw (35.center) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-bra-0/NF-bra-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (43)  at (-1.7, 0.0) {$\lambda_1$};
		\node [style=dot] (44)  at (0.05, 1.25) {};
		\node [style=none] (45)  at (-1.875, -0.375) {};
		\node [style=none] (46)  at (-2.075, -0.175) {};
		\node [style=none] (47)  at (-1.95, -0.25) {\rotatebox{-45}{..}};
		\node [style=none] (48)  at (-1.375, 0.25) {...};
		\node [style=white phase dot] (49)  at (-1.2, 0.0) {$\lambda_k$};
		\node [style=none] (50)  at (-1.275, -0.375) {};
		\node [style=none] (51)  at (-1.475, -0.175) {};
		\node [style=none] (52)  at (-1.35, -0.25) {\rotatebox{-45}{..}};
		\node [style=white phase dot] (53)  at (-0.7, 0.0) {$\mu_1$};
		\node [style=none] (54)  at (-0.775, -0.375) {};
		\node [style=none] (55)  at (-0.975, -0.175) {};
		\node [style=none] (56)  at (-0.85, -0.25) {\rotatebox{-45}{..}};
		\node [style=white phase dot] (57)  at (-0.2, 0.0) {$\mu_\ell$};
		\node [style=none] (58)  at (-0.125, -0.375) {};
		\node [style=none] (59)  at (0.075, -0.175) {};
		\node [style=none] (60)  at (-0.05, -0.25) {\rotatebox{45}{..}};
		\node [style=white phase dot] (61)  at (0.3, 0.0) {$\nu_1$};
		\node [style=none] (62)  at (0.375, -0.375) {};
		\node [style=none] (63)  at (0.575, -0.175) {};
		\node [style=none] (64)  at (0.45, -0.25) {\rotatebox{45}{..}};
		\node [style=white phase dot] (65)  at (0.8, 0.0) {$\nu_m$};
		\node [style=none] (66)  at (0.875, -0.375) {};
		\node [style=none] (67)  at (1.075, -0.175) {};
		\node [style=none] (68)  at (0.95, -0.25) {\rotatebox{45}{..}};
		\node [style=white phase dot] (69)  at (1.3, 0.0) {$\xi_1$};
		\node [style=none] (70)  at (1.375, -0.375) {};
		\node [style=none] (71)  at (1.575, -0.175) {};
		\node [style=none] (72)  at (1.45, -0.25) {\rotatebox{45}{..}};
		\node [style=white phase dot] (73)  at (1.8, 0.0) {$\xi_n$};
		\node [style=none] (74)  at (1.875, -0.375) {};
		\node [style=none] (75)  at (2.075, -0.175) {};
		\node [style=none] (76)  at (1.95, -0.25) {\rotatebox{45}{..}};
		\node [style=none] (77)  at (-0.4, 0.25) {...};
		\node [style=none] (78)  at (0.525, 0.25) {...};
		\node [style=none] (79)  at (1.45, 0.25) {...};
		\node [style=dot] (80)  at (-1.675, -1.0) {};
		\node [style=dot] (81)  at (-1.675, -1.25) {};
		\node [style=dot] (82)  at (-1.175, -1.0) {};
		\node [style=dot] (83)  at (-1.175, -1.25) {};
		\node [style=dot] (84)  at (-0.675, -1.0) {};
		\node [style=dot] (85)  at (-0.675, -1.25) {};
		\node [style=dot] (86)  at (-0.175, -1.0) {};
		\node [style=dot] (87)  at (-0.175, -1.25) {};
		\node [style=dot] (88)  at (0.175, -1.0) {};
		\node [style=dot] (89)  at (0.175, -1.25) {};
		\node [style=dot] (90)  at (0.425, -1.0) {};
		\node [style=dot] (91)  at (0.425, -1.25) {};
		\node [style=dot] (92)  at (0.725, -1.0) {};
		\node [style=dot] (93)  at (0.725, -1.25) {};
		\node [style=dot] (94)  at (0.975, -1.0) {};
		\node [style=dot] (95)  at (0.975, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=180, out=90] (43) to (44);
		\draw [bend right] (44) to (43);
		\draw [bend right=15] (44) to (49);
		\draw [bend right=15] (44) to (53);
		\draw [style=tickedge, bend right] (44) to (53);
		\draw (44) to (57);
		\draw [style=tickedge, bend right=15, looseness=1.25] (44) to (57);
		\draw (44) to (61);
		\draw [style=tickedge, bend left=15, looseness=1.25] (44) to (61);
		\draw [bend left=15] (44) to (65);
		\draw [style=tickedge, bend left] (44) to (65);
		\draw [bend left] (44) to (73);
		\draw [style=tickedge, in=90, out=0] (44) to (73);
		\draw [bend left=15] (44) to (69);
		\draw [style=tickedge, in=105, out=-15] (44) to (69);
		\draw (45.center) to (43);
		\draw (46.center) to (43);
		\draw [style=tickedge, in=-165, out=75] (49) to (44);
		\draw (50.center) to (49);
		\draw (51.center) to (49);
		\draw (54.center) to (53);
		\draw (55.center) to (53);
		\draw (58.center) to (57);
		\draw (59.center) to (57);
		\draw (62.center) to (61);
		\draw (63.center) to (61);
		\draw [style=tickedge] (65) to (94);
		\draw (66.center) to (65);
		\draw (67.center) to (65);
		\draw (70.center) to (69);
		\draw (71.center) to (69);
		\draw (74.center) to (73);
		\draw (75.center) to (73);
		\draw (80) to (43);
		\draw (81) to (80);
		\draw (82) to (49);
		\draw (83) to (82);
		\draw [style=tickedge] (84) to (53);
		\draw (85) to (84);
		\draw [style=tickedge] (86) to (57);
		\draw (87) to (86);
		\draw (88) to (61);
		\draw (89) to (88);
		\draw [style=tickedge] (90) to (61);
		\draw (91) to (90);
		\draw (92) to (65);
		\draw (93) to (92);
		\draw (95) to (94);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-decomp/NF-decomp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (87)  at (0.15, 1.125) {};
		\node [style=white phase dot] (88)  at (-1.15, 0.125) {$\lambda_1'$};
		\node [style=white phase dot] (89)  at (-0.3, 0.125) {$\lambda_2'$};
		\node [style=white phase dot] (90)  at (1.15, 0.125) {$\lambda_m'$};
		\node [style=dot] (91)  at (-0.85, -0.625) {};
		\node [style=dot] (92)  at (-0.85, -0.875) {};
		\node [style=dot] (93)  at (0.9, -0.625) {};
		\node [style=dot] (94)  at (0.9, -0.875) {};
		\node [style=none] (95)  at (-0.85, -1.125) {};
		\node [style=none] (96)  at (0.9, -1.125) {};
		\node [style=dot] (97)  at (-0.35, -0.625) {};
		\node [style=dot] (98)  at (-0.35, -0.875) {};
		\node [style=none] (99)  at (-0.35, -1.125) {};
		\node [style=none] (100)  at (0.425, 0.125) {...};
		\node [style=none] (101)  at (0.275, -0.875) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=0] (87) to (90);
		\draw [style=tickedge, in=75, out=-120] (87) to (89);
		\draw [style=tickedge, in=105, out=-15] (87) to (90);
		\draw [style={compact dash}] (88) to (91);
		\draw [in=180, out=90] (88) to (87);
		\draw [style={compact dash}] (88) to (93);
		\draw [style={compact dash}] (88) to (97);
		\draw [style=tickedge, in=-165, out=75] (88) to (87);
		\draw [bend left] (89) to (87);
		\draw [style={compact dash}] (89) to (91);
		\draw [style={compact dash}] (89) to (93);
		\draw [style={compact dash}] (90) to (93);
		\draw [style={compact dash}] (91) to (90);
		\draw (93) to (96.center);
		\draw (95.center) to (91);
		\draw [style={compact dash}] (97) to (89);
		\draw [style={compact dash}] (97) to (90);
		\draw (99.center) to (97);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-decomp/NF-decomp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-1.188, 0.825) {};
		\node [style=white phase dot] (1)  at (-1.237, 0.325) {$\lambda'_1$};
		\node [style=white phase dot] (2)  at (-0.387, 0.325) {$\lambda'_2$};
		\node [style=white phase dot] (3)  at (1.063, 0.325) {$\lambda'_m$};
		\node [style=dot] (4)  at (-0.938, -0.425) {};
		\node [style=dot] (5)  at (-0.938, -0.675) {};
		\node [style=dot] (6)  at (0.813, -0.425) {};
		\node [style=dot] (7)  at (0.813, -0.675) {};
		\node [style=none] (8)  at (-0.938, -0.925) {};
		\node [style=none] (9)  at (0.813, -0.925) {};
		\node [style=dot] (10)  at (-0.438, -0.425) {};
		\node [style=dot] (11)  at (-0.438, -0.675) {};
		\node [style=none] (12)  at (-0.438, -0.925) {};
		\node [style=none] (13)  at (0.338, 0.325) {...};
		\node [style=none] (14)  at (0.188, -0.675) {...};
		\node [style=dot] (35)  at (-0.688, 0.925) {};
		\node [style=dot] (36)  at (-0.688, 0.675) {};
		\node [style=dot] (37)  at (-0.262, 0.925) {};
		\node [style=dot] (38)  at (-0.262, 0.675) {};
		\node [style=dot] (39)  at (0.813, 0.925) {};
		\node [style=dot] (40)  at (0.813, 0.675) {};
		\node [style=dot] (41)  at (1.238, 0.925) {};
		\node [style=dot] (42)  at (1.238, 0.675) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={compact dash}] (1) to (4);
		\draw [in=-135, out=135] (1) to (0);
		\draw [style={compact dash}] (1) to (6);
		\draw [style={compact dash}] (1) to (10);
		\draw [style=tickedge, in=-60, out=45] (1) to (0);
		\draw [style={compact dash}] (2) to (4);
		\draw [style={compact dash}] (2) to (6);
		\draw (2) to (36);
		\draw [style={compact dash}] (3) to (6);
		\draw [style=tickedge] (3) to (42);
		\draw [style={compact dash}] (4) to (3);
		\draw (6) to (9.center);
		\draw (8.center) to (4);
		\draw [style={compact dash}] (10) to (2);
		\draw [style={compact dash}] (10) to (3);
		\draw (12.center) to (10);
		\draw (35) to (36);
		\draw (37) to (38);
		\draw [style=tickedge] (38) to (2);
		\draw (39) to (40);
		\draw (40) to (3);
		\draw (41) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-decomp/NF-decomp_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (16)  at (-1.15, 0.975) {};
		\node [style=dot] (17)  at (-1.15, 0.725) {};
		\node [style=dot] (18)  at (0.15, 1.125) {};
		\node [style=white phase dot] (19)  at (-1.15, 0.125) {$\lambda'_1$};
		\node [style=white phase dot] (20)  at (-0.3, 0.125) {$\lambda'_2$};
		\node [style=white phase dot] (21)  at (1.15, 0.125) {$\lambda'_m$};
		\node [style=dot] (22)  at (-0.85, -0.625) {};
		\node [style=dot] (23)  at (-0.85, -0.875) {};
		\node [style=dot] (24)  at (0.9, -0.625) {};
		\node [style=dot] (25)  at (0.9, -0.875) {};
		\node [style=none] (26)  at (-0.85, -1.125) {};
		\node [style=none] (27)  at (0.9, -1.125) {};
		\node [style=dot] (28)  at (-0.35, -0.625) {};
		\node [style=dot] (29)  at (-0.35, -0.875) {};
		\node [style=none] (30)  at (-0.35, -1.125) {};
		\node [style=none] (31)  at (0.425, 0.125) {...};
		\node [style=none] (32)  at (0.275, -0.875) {...};
		\node [style=dot] (33)  at (-0.725, 0.975) {};
		\node [style=dot] (34)  at (-0.725, 0.725) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (17);
		\draw (17) to (19);
		\draw [in=90, out=0] (18) to (21);
		\draw [style=tickedge, in=75, out=-120] (18) to (20);
		\draw [style=tickedge, in=105, out=-15] (18) to (21);
		\draw [style={compact dash}] (19) to (22);
		\draw [style={compact dash}] (19) to (24);
		\draw [style={compact dash}] (19) to (28);
		\draw [style=tickedge] (19) to (34);
		\draw [bend left] (20) to (18);
		\draw [style={compact dash}] (20) to (22);
		\draw [style={compact dash}] (20) to (24);
		\draw [style={compact dash}] (21) to (24);
		\draw [style={compact dash}] (22) to (21);
		\draw (24) to (27.center);
		\draw (26.center) to (22);
		\draw [style={compact dash}] (28) to (20);
		\draw [style={compact dash}] (28) to (21);
		\draw (30.center) to (28);
		\draw (33) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-decomp/NF-decomp_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (43)  at (-0.125, 0.875) {};
		\node [style=white phase dot] (44)  at (-0.175, 0.375) {$\lambda_1'$};
		\node [style=dot] (47)  at (-0.875, -0.375) {};
		\node [style=dot] (48)  at (-0.875, -0.625) {};
		\node [style=dot] (49)  at (0.875, -0.375) {};
		\node [style=dot] (50)  at (0.875, -0.625) {};
		\node [style=none] (51)  at (-0.875, -0.875) {};
		\node [style=none] (52)  at (0.875, -0.875) {};
		\node [style=dot] (53)  at (-0.375, -0.375) {};
		\node [style=dot] (54)  at (-0.375, -0.625) {};
		\node [style=none] (55)  at (-0.375, -0.875) {};
		\node [style=none] (57)  at (0.25, -0.625) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={compact dash}] (44) to (47);
		\draw [in=-135, out=135] (44) to (43);
		\draw [style={compact dash}] (44) to (49);
		\draw [style={compact dash}] (44) to (53);
		\draw [style=tickedge, in=-60, out=45] (44) to (43);
		\draw (49) to (52.center);
		\draw (51.center) to (47);
		\draw (55.center) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-decomp/NF-decomp_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (61)  at (0.0, 1.125) {};
		\node [style=white phase dot] (63)  at (-0.45, 0.125) {$\lambda_2'$};
		\node [style=white phase dot] (64)  at (1.0, 0.125) {$\lambda_m'$};
		\node [style=dot] (65)  at (-1.0, -0.625) {};
		\node [style=dot] (66)  at (-1.0, -0.875) {};
		\node [style=dot] (67)  at (0.75, -0.625) {};
		\node [style=dot] (68)  at (0.75, -0.875) {};
		\node [style=none] (69)  at (-1.0, -1.125) {};
		\node [style=none] (70)  at (0.75, -1.125) {};
		\node [style=dot] (71)  at (-0.5, -0.625) {};
		\node [style=dot] (72)  at (-0.5, -0.875) {};
		\node [style=none] (73)  at (-0.5, -1.125) {};
		\node [style=none] (74)  at (0.275, 0.125) {...};
		\node [style=none] (75)  at (0.125, -0.875) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=0] (61) to (64);
		\draw [style=tickedge, in=75, out=-120] (61) to (63);
		\draw [style=tickedge, in=105, out=-15] (61) to (64);
		\draw [bend left] (63) to (61);
		\draw [style={compact dash}] (63) to (65);
		\draw [style={compact dash}] (63) to (67);
		\draw [style={compact dash}] (64) to (67);
		\draw [style={compact dash}] (65) to (64);
		\draw (67) to (70.center);
		\draw (69.center) to (65);
		\draw [style={compact dash}] (71) to (63);
		\draw [style={compact dash}] (71) to (64);
		\draw (73.center) to (71);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-diagonal-coeffs/NF-diagonal-coeffs_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.188) {$\lambda$};
		\node [style=none] (1)  at (-0.25, -0.312) {};
		\node [style=none] (2)  at (0.25, -0.312) {};
		\node [style=none] (3)  at (0.0, -0.188) {...};
		\node [style=none] (51)  at (-0.125, 0.312) {};
		\node [style=none] (52)  at (0.125, 0.312) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (1.center) to (0);
		\draw [bend right] (2.center) to (0);
		\draw [style=tickedge, bend left=225, looseness=6.25] (52.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-diagonal-coeffs/NF-diagonal-coeffs_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (5)  at (0.0, -0.125) {$\lambda$};
		\node [style=none] (6)  at (-0.25, -0.625) {};
		\node [style=none] (7)  at (0.25, -0.625) {};
		\node [style=none] (8)  at (0.0, -0.5) {...};
		\node [style=white dot] (9)  at (0.0, 0.625) {};
		\node [style=dot] (30)  at (0.0, 0.3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (6.center) to (5);
		\draw [bend right] (7.center) to (5);
		\draw [style=tickedge, in=135, out=45, loop] (9) to ();
		\draw (9) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-diagonal-coeffs/NF-diagonal-coeffs_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (11)  at (0.0, -0.338) {$\lambda$};
		\node [style=none] (12)  at (-0.25, -0.838) {};
		\node [style=none] (13)  at (0.25, -0.838) {};
		\node [style=none] (14)  at (0.0, -0.713) {...};
		\node [style=white phase dot] (15)  at (0.0, 0.838) {$\frac12$};
		\node [style=dot] (16)  at (0.0, 0.338) {};
		\node [style=none] (18)  at (-0.15, 0.713) {};
		\node [style=none] (19)  at (0.15, 0.713) {};
		\node [style=dot] (29)  at (0.0, 0.087) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (12.center) to (11);
		\draw [bend right] (13.center) to (11);
		\draw (16) to (11);
		\draw [in=150, out=-120] (18.center) to (16);
		\draw [style=tickedge, in=30, out=-60] (19.center) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-diagonal-coeffs/NF-diagonal-coeffs_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (22)  at (-0.25, -0.713) {};
		\node [style=none] (23)  at (0.25, -0.713) {};
		\node [style=none] (24)  at (0.0, -0.588) {...};
		\node [style=white phase dot] (25)  at (0.0, 0.713) {$\frac12$};
		\node [style=white phase dot] (31)  at (-0.25, 0.212) {$\lambda$};
		\node [style=dot] (32)  at (-0.25, -0.463) {};
		\node [style=dot] (33)  at (-0.25, -0.213) {};
		\node [style=white phase dot] (34)  at (0.25, 0.212) {$\lambda$};
		\node [style=dot] (35)  at (0.25, -0.463) {};
		\node [style=dot] (36)  at (0.25, -0.213) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22.center) to (32);
		\draw [bend right=15] (25) to (31);
		\draw (32) to (31);
		\draw (33) to (34);
		\draw [style=tickedge, bend right=15] (34) to (25);
		\draw (35) to (34);
		\draw (35) to (23.center);
		\draw (36) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-diagonal-coeffs/NF-diagonal-coeffs_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (-0.25, -0.588) {};
		\node [style=none] (39)  at (0.25, -0.588) {};
		\node [style=none] (40)  at (0.0, -0.463) {...};
		\node [style=white phase dot] (41)  at (0.0, 0.588) {$\frac{|\lambda|^2}2$};
		\node [style=none] (42)  at (-0.15, 0.463) {};
		\node [style=none] (43)  at (0.15, 0.463) {};
		\node [style=dot] (45)  at (-0.25, -0.338) {};
		\node [style=dot] (46)  at (-0.25, -0.088) {};
		\node [style=dot] (48)  at (0.25, -0.338) {};
		\node [style=dot] (49)  at (0.25, -0.088) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (38.center) to (45);
		\draw [style=tickedge, bend left=15] (42.center) to (46);
		\draw [bend left=45] (46) to (42.center);
		\draw (46) to (45);
		\draw (48) to (39.center);
		\draw [style=tickedge, bend left=15] (49) to (43.center);
		\draw [bend right=45] (49) to (43.center);
		\draw (49) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-negation-2/NF-negation-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.45, -1.0) {};
		\node [style=none] (3)  at (-0.45, -1.5) {};
		\node [style=dot] (4)  at (-0.45, -1.25) {};
		\node [style=white phase dot] (12)  at (-1.7, 0.25) {$\lambda_1$};
		\node [style=dot] (13)  at (0.05, 1.5) {};
		\node [style=none] (17)  at (-1.875, -0.125) {};
		\node [style=none] (21)  at (-2.075, 0.075) {};
		\node [style=none] (22)  at (-1.95, 0.0) {\rotatebox{-45}{..}};
		\node [style=none] (23)  at (-1.375, 0.5) {...};
		\node [style=white phase dot] (24)  at (-1.2, 0.25) {$\lambda_k$};
		\node [style=none] (25)  at (-1.275, -0.125) {};
		\node [style=none] (26)  at (-1.475, 0.075) {};
		\node [style=none] (27)  at (-1.35, 0.0) {\rotatebox{-45}{..}};
		\node [style=white phase dot] (28)  at (-0.7, 0.25) {$\mu_1$};
		\node [style=none] (29)  at (-0.775, -0.125) {};
		\node [style=none] (30)  at (-0.975, 0.075) {};
		\node [style=none] (31)  at (-0.85, 0.0) {\rotatebox{-45}{..}};
		\node [style=white phase dot] (32)  at (-0.2, 0.25) {$\mu_\ell$};
		\node [style=none] (33)  at (-0.125, -0.125) {};
		\node [style=none] (34)  at (0.075, 0.075) {};
		\node [style=none] (35)  at (-0.05, 0.0) {\rotatebox{45}{..}};
		\node [style=white phase dot] (36)  at (0.3, 0.25) {$\nu_1$};
		\node [style=none] (37)  at (0.375, -0.125) {};
		\node [style=none] (38)  at (0.575, 0.075) {};
		\node [style=none] (39)  at (0.45, 0.0) {\rotatebox{45}{..}};
		\node [style=white phase dot] (40)  at (0.8, 0.25) {$\nu_m$};
		\node [style=none] (41)  at (0.875, -0.125) {};
		\node [style=none] (42)  at (1.075, 0.075) {};
		\node [style=none] (43)  at (0.95, 0.0) {\rotatebox{45}{..}};
		\node [style=white phase dot] (44)  at (1.3, 0.25) {$\xi_1$};
		\node [style=none] (45)  at (1.375, -0.125) {};
		\node [style=none] (46)  at (1.575, 0.075) {};
		\node [style=none] (47)  at (1.45, 0.0) {\rotatebox{45}{..}};
		\node [style=white phase dot] (48)  at (1.8, 0.25) {$\xi_n$};
		\node [style=none] (49)  at (1.875, -0.125) {};
		\node [style=none] (50)  at (2.075, 0.075) {};
		\node [style=none] (51)  at (1.95, 0.0) {\rotatebox{45}{..}};
		\node [style=none] (53)  at (-0.4, 0.5) {...};
		\node [style=none] (54)  at (0.525, 0.5) {...};
		\node [style=none] (55)  at (1.45, 0.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
		\draw [bend left=15] (0) to (24);
		\draw [style=tickedge, bend left=15] (0) to (28);
		\draw [style=tickedge, bend right=15] (0) to (32);
		\draw [in=240, out=90] (0) to (32);
		\draw [style=tickedge, bend right=15] (0) to (36);
		\draw [style=tickedge, in=180, out=90] (12) to (13);
		\draw [bend right=15] (12) to (0);
		\draw [bend right] (13) to (12);
		\draw [bend right=15] (13) to (24);
		\draw [bend right=15] (13) to (28);
		\draw [style=tickedge, bend right] (13) to (28);
		\draw (13) to (32);
		\draw [style=tickedge, bend right=15, looseness=1.25] (13) to (32);
		\draw (13) to (36);
		\draw [style=tickedge, bend left=15, looseness=1.25] (13) to (36);
		\draw [bend left=15] (13) to (40);
		\draw [style=tickedge, bend left] (13) to (40);
		\draw [bend left] (13) to (48);
		\draw [style=tickedge, in=90, out=0] (13) to (48);
		\draw [bend left=15] (13) to (44);
		\draw [style=tickedge, in=105, out=-15] (13) to (44);
		\draw (17.center) to (12);
		\draw (21.center) to (12);
		\draw [style=tickedge, in=-165, out=75] (24) to (13);
		\draw (25.center) to (24);
		\draw (26.center) to (24);
		\draw [in=90, out=-60] (28) to (0);
		\draw (29.center) to (28);
		\draw (30.center) to (28);
		\draw (33.center) to (32);
		\draw (34.center) to (32);
		\draw (37.center) to (36);
		\draw (38.center) to (36);
		\draw [style=tickedge, bend left=15] (40) to (0);
		\draw (41.center) to (40);
		\draw (42.center) to (40);
		\draw (45.center) to (44);
		\draw (46.center) to (44);
		\draw (49.center) to (48);
		\draw (50.center) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-negation-2/NF-negation-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (56)  at (-0.8, -0.875) {};
		\node [style=none] (57)  at (-0.8, -1.375) {};
		\node [style=dot] (58)  at (-0.8, -1.125) {};
		\node [style=dot] (60)  at (-0.55, 1.375) {};
		\node [style=white dot] (65)  at (-1.55, 0.375) {};
		\node [style=white dot] (69)  at (-1.05, 0.375) {};
		\node [style=white dot] (77)  at (-0.3, 0.375) {};
		\node [style=white dot] (85)  at (0.45, 0.375) {};
		\node [style=white phase dot] (96)  at (-2.15, -0.875) {$\lambda_1$};
		\node [style=none] (97)  at (-2.325, -1.25) {};
		\node [style=none] (98)  at (-2.525, -1.05) {};
		\node [style=none] (99)  at (-2.4, -1.125) {\rotatebox{-45}{..}};
		\node [style=none] (100)  at (-1.825, -0.625) {...};
		\node [style=white phase dot] (101)  at (-1.65, -0.875) {$\lambda_k$};
		\node [style=none] (102)  at (-1.725, -1.25) {};
		\node [style=none] (103)  at (-1.925, -1.05) {};
		\node [style=none] (104)  at (-1.8, -1.125) {\rotatebox{-45}{..}};
		\node [style=dot] (105)  at (-1.775, -0.125) {};
		\node [style=dot] (106)  at (-1.775, -0.375) {};
		\node [style=white phase dot] (111)  at (0.25, -0.875) {$\mu_\ell$};
		\node [style=none] (112)  at (0.325, -1.25) {};
		\node [style=none] (113)  at (0.525, -1.05) {};
		\node [style=none] (114)  at (0.4, -1.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (115)  at (0.75, -0.875) {$\nu_1$};
		\node [style=none] (116)  at (0.825, -1.25) {};
		\node [style=none] (117)  at (1.025, -1.05) {};
		\node [style=none] (118)  at (0.9, -1.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (119)  at (1.25, -0.875) {$\nu_m$};
		\node [style=none] (120)  at (1.325, -1.25) {};
		\node [style=none] (121)  at (1.525, -1.05) {};
		\node [style=none] (122)  at (1.4, -1.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (123)  at (1.75, -0.875) {$\xi_1$};
		\node [style=none] (124)  at (1.825, -1.25) {};
		\node [style=none] (125)  at (2.025, -1.05) {};
		\node [style=none] (126)  at (1.9, -1.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (127)  at (2.25, -0.875) {$\xi_n$};
		\node [style=none] (128)  at (2.325, -1.25) {};
		\node [style=none] (129)  at (2.525, -1.05) {};
		\node [style=none] (130)  at (2.4, -1.125) {\rotatebox{45}{..}};
		\node [style=none] (131)  at (0.025, -0.625) {...};
		\node [style=none] (132)  at (0.975, -0.625) {...};
		\node [style=none] (133)  at (2.0, -0.625) {...};
		\node [style=white phase dot] (134)  at (-0.25, -0.875) {$\mu_1$};
		\node [style=none] (135)  at (-0.175, -1.25) {};
		\node [style=none] (136)  at (0.025, -1.05) {};
		\node [style=none] (137)  at (-0.1, -1.125) {\rotatebox{45}{..}};
		\node [style=dot] (138)  at (0.025, -0.125) {};
		\node [style=dot] (139)  at (0.025, -0.375) {};
		\node [style=dot] (140)  at (0.95, -0.125) {};
		\node [style=dot] (141)  at (0.95, -0.375) {};
		\node [style=dot] (142)  at (2.025, -0.125) {};
		\node [style=dot] (143)  at (2.025, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (56) to (57.center);
		\draw [bend left=15] (56) to (65);
		\draw [style=tickedge, bend left=15] (56) to (69);
		\draw [style=tickedge, bend right=15] (56) to (77);
		\draw [bend right=15] (60) to (65);
		\draw [bend right=15] (60) to (69);
		\draw [style=tickedge, bend right] (60) to (69);
		\draw (60) to (77);
		\draw [style=tickedge, bend left] (60) to (77);
		\draw [bend left=15] (60) to (85);
		\draw [style=tickedge, in=105, out=-15] (60) to (85);
		\draw [style=tickedge, in=-165, out=75] (65) to (60);
		\draw [in=90, out=-60] (69) to (56);
		\draw (77) to (140);
		\draw (85) to (142);
		\draw (97.center) to (96);
		\draw (98.center) to (96);
		\draw (102.center) to (101);
		\draw (103.center) to (101);
		\draw (105) to (65);
		\draw (105) to (106);
		\draw (106) to (96);
		\draw (106) to (101);
		\draw (112.center) to (111);
		\draw (113.center) to (111);
		\draw (116.center) to (115);
		\draw (117.center) to (115);
		\draw (120.center) to (119);
		\draw (121.center) to (119);
		\draw (124.center) to (123);
		\draw (125.center) to (123);
		\draw (128.center) to (127);
		\draw (129.center) to (127);
		\draw (135.center) to (134);
		\draw (136.center) to (134);
		\draw (138) to (139);
		\draw (138) to (69);
		\draw (139) to (134);
		\draw (139) to (111);
		\draw (140) to (141);
		\draw (141) to (115);
		\draw (141) to (119);
		\draw (142) to (143);
		\draw (143) to (123);
		\draw (143) to (127);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-negation-2/NF-negation-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (145)  at (-0.8, -0.875) {};
		\node [style=none] (146)  at (-0.8, -1.375) {};
		\node [style=dot] (148)  at (-0.55, 1.375) {};
		\node [style=white dot] (149)  at (-1.55, 0.375) {};
		\node [style=white dot] (150)  at (-1.05, 0.375) {};
		\node [style=white dot] (151)  at (-0.3, 0.375) {};
		\node [style=white dot] (152)  at (0.45, 0.375) {};
		\node [style=white phase dot] (153)  at (-2.15, -0.875) {$\lambda_1$};
		\node [style=none] (154)  at (-2.325, -1.25) {};
		\node [style=none] (155)  at (-2.525, -1.05) {};
		\node [style=none] (156)  at (-2.4, -1.125) {\rotatebox{-45}{..}};
		\node [style=none] (157)  at (-1.825, -0.625) {...};
		\node [style=white phase dot] (158)  at (-1.65, -0.875) {$\lambda_k$};
		\node [style=none] (159)  at (-1.725, -1.25) {};
		\node [style=none] (160)  at (-1.925, -1.05) {};
		\node [style=none] (161)  at (-1.8, -1.125) {\rotatebox{-45}{..}};
		\node [style=dot] (162)  at (-1.775, -0.125) {};
		\node [style=dot] (163)  at (-1.775, -0.375) {};
		\node [style=white phase dot] (164)  at (0.25, -0.875) {$\mu_\ell$};
		\node [style=none] (165)  at (0.325, -1.25) {};
		\node [style=none] (166)  at (0.525, -1.05) {};
		\node [style=none] (167)  at (0.4, -1.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (168)  at (0.75, -0.875) {$\nu_1$};
		\node [style=none] (169)  at (0.825, -1.25) {};
		\node [style=none] (170)  at (1.025, -1.05) {};
		\node [style=none] (171)  at (0.9, -1.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (172)  at (1.25, -0.875) {$\nu_m$};
		\node [style=none] (173)  at (1.325, -1.25) {};
		\node [style=none] (174)  at (1.525, -1.05) {};
		\node [style=none] (175)  at (1.4, -1.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (176)  at (1.75, -0.875) {$\xi_1$};
		\node [style=none] (177)  at (1.825, -1.25) {};
		\node [style=none] (178)  at (2.025, -1.05) {};
		\node [style=none] (179)  at (1.9, -1.125) {\rotatebox{45}{..}};
		\node [style=white phase dot] (180)  at (2.25, -0.875) {$\xi_n$};
		\node [style=none] (181)  at (2.325, -1.25) {};
		\node [style=none] (182)  at (2.525, -1.05) {};
		\node [style=none] (183)  at (2.4, -1.125) {\rotatebox{45}{..}};
		\node [style=none] (184)  at (0.025, -0.625) {...};
		\node [style=none] (185)  at (0.975, -0.625) {...};
		\node [style=none] (186)  at (2.0, -0.625) {...};
		\node [style=white phase dot] (187)  at (-0.25, -0.875) {$\mu_1$};
		\node [style=none] (188)  at (-0.175, -1.25) {};
		\node [style=none] (189)  at (0.025, -1.05) {};
		\node [style=none] (190)  at (-0.1, -1.125) {\rotatebox{45}{..}};
		\node [style=dot] (191)  at (0.025, -0.125) {};
		\node [style=dot] (192)  at (0.025, -0.375) {};
		\node [style=dot] (193)  at (0.95, -0.125) {};
		\node [style=dot] (194)  at (0.95, -0.375) {};
		\node [style=dot] (195)  at (2.025, -0.125) {};
		\node [style=dot] (196)  at (2.025, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (145) to (146.center);
		\draw [style=tickedge, bend left=15] (145) to (149);
		\draw [bend left=15] (145) to (151);
		\draw [bend right=15] (148) to (149);
		\draw [bend right=15] (148) to (150);
		\draw [style=tickedge, bend right] (148) to (150);
		\draw (148) to (151);
		\draw [style=tickedge, bend left] (148) to (151);
		\draw [bend left=15] (148) to (152);
		\draw [style=tickedge, in=105, out=-15] (148) to (152);
		\draw [style=tickedge, in=-165, out=75] (149) to (148);
		\draw (151) to (193);
		\draw (152) to (195);
		\draw [bend right=15] (152) to (145);
		\draw [style=tickedge, bend right] (152) to (145);
		\draw (154.center) to (153);
		\draw (155.center) to (153);
		\draw (159.center) to (158);
		\draw (160.center) to (158);
		\draw (162) to (149);
		\draw (162) to (163);
		\draw (163) to (153);
		\draw (163) to (158);
		\draw (165.center) to (164);
		\draw (166.center) to (164);
		\draw (169.center) to (168);
		\draw (170.center) to (168);
		\draw (173.center) to (172);
		\draw (174.center) to (172);
		\draw (177.center) to (176);
		\draw (178.center) to (176);
		\draw (181.center) to (180);
		\draw (182.center) to (180);
		\draw (188.center) to (187);
		\draw (189.center) to (187);
		\draw (191) to (192);
		\draw (191) to (150);
		\draw (192) to (187);
		\draw (192) to (164);
		\draw (193) to (194);
		\draw (194) to (168);
		\draw (194) to (172);
		\draw (195) to (196);
		\draw (196) to (176);
		\draw (196) to (180);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-negation-2/NF-negation-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (198)  at (0.05, -1.0) {};
		\node [style=none] (199)  at (0.05, -1.5) {};
		\node [style=white phase dot] (201)  at (-1.7, 0.25) {$\lambda_1$};
		\node [style=dot] (202)  at (0.05, 1.5) {};
		\node [style=none] (203)  at (-1.875, -0.125) {};
		\node [style=none] (204)  at (-2.075, 0.075) {};
		\node [style=none] (205)  at (-1.95, 0.0) {\rotatebox{-45}{..}};
		\node [style=none] (206)  at (-1.375, 0.5) {...};
		\node [style=white phase dot] (207)  at (-1.2, 0.25) {$\lambda_k$};
		\node [style=none] (208)  at (-1.275, -0.125) {};
		\node [style=none] (209)  at (-1.475, 0.075) {};
		\node [style=none] (210)  at (-1.35, 0.0) {\rotatebox{-45}{..}};
		\node [style=white phase dot] (211)  at (-0.7, 0.25) {$\mu_1$};
		\node [style=none] (212)  at (-0.775, -0.125) {};
		\node [style=none] (213)  at (-0.975, 0.075) {};
		\node [style=none] (214)  at (-0.85, 0.0) {\rotatebox{-45}{..}};
		\node [style=white phase dot] (215)  at (-0.2, 0.25) {$\mu_\ell$};
		\node [style=none] (216)  at (-0.125, -0.125) {};
		\node [style=none] (217)  at (0.075, 0.075) {};
		\node [style=none] (218)  at (-0.05, 0.0) {\rotatebox{45}{..}};
		\node [style=white phase dot] (219)  at (0.3, 0.25) {$\nu_1$};
		\node [style=none] (220)  at (0.375, -0.125) {};
		\node [style=none] (221)  at (0.575, 0.075) {};
		\node [style=none] (222)  at (0.45, 0.0) {\rotatebox{45}{..}};
		\node [style=white phase dot] (223)  at (0.8, 0.25) {$\nu_m$};
		\node [style=none] (224)  at (0.875, -0.125) {};
		\node [style=none] (225)  at (1.075, 0.075) {};
		\node [style=none] (226)  at (0.95, 0.0) {\rotatebox{45}{..}};
		\node [style=white phase dot] (227)  at (1.3, 0.25) {$\xi_1$};
		\node [style=none] (228)  at (1.375, -0.125) {};
		\node [style=none] (229)  at (1.575, 0.075) {};
		\node [style=none] (230)  at (1.45, 0.0) {\rotatebox{45}{..}};
		\node [style=white phase dot] (231)  at (1.8, 0.25) {$\xi_n$};
		\node [style=none] (232)  at (1.875, -0.125) {};
		\node [style=none] (233)  at (2.075, 0.075) {};
		\node [style=none] (234)  at (1.95, 0.0) {\rotatebox{45}{..}};
		\node [style=none] (235)  at (-0.4, 0.5) {...};
		\node [style=none] (236)  at (0.525, 0.5) {...};
		\node [style=none] (237)  at (1.45, 0.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (198) to (199.center);
		\draw [style=tickedge, bend left=15] (198) to (207);
		\draw [bend right=15] (198) to (219);
		\draw [bend right, looseness=0.75] (198) to (231);
		\draw [style=tickedge, bend right] (198) to (227);
		\draw [style=tickedge, in=180, out=90] (201) to (202);
		\draw [style=tickedge, bend right=15] (201) to (198);
		\draw [bend right] (202) to (201);
		\draw [bend right=15] (202) to (207);
		\draw [bend right=15] (202) to (211);
		\draw [style=tickedge, bend right] (202) to (211);
		\draw (202) to (215);
		\draw [style=tickedge, bend right=15, looseness=1.25] (202) to (215);
		\draw (202) to (219);
		\draw [style=tickedge, bend left=15, looseness=1.25] (202) to (219);
		\draw [bend left=15] (202) to (223);
		\draw [style=tickedge, bend left] (202) to (223);
		\draw [bend left] (202) to (231);
		\draw [style=tickedge, in=90, out=0] (202) to (231);
		\draw [bend left=15] (202) to (227);
		\draw [style=tickedge, in=105, out=-15] (202) to (227);
		\draw (203.center) to (201);
		\draw (204.center) to (201);
		\draw [style=tickedge, in=-165, out=75] (207) to (202);
		\draw (208.center) to (207);
		\draw (209.center) to (207);
		\draw (212.center) to (211);
		\draw (213.center) to (211);
		\draw (216.center) to (215);
		\draw (217.center) to (215);
		\draw (220.center) to (219);
		\draw (221.center) to (219);
		\draw [bend left=15] (223) to (198);
		\draw (224.center) to (223);
		\draw (225.center) to (223);
		\draw [bend left=15] (227) to (198);
		\draw (228.center) to (227);
		\draw (229.center) to (227);
		\draw [style=tickedge, in=0, out=-105] (231) to (198);
		\draw (232.center) to (231);
		\draw (233.center) to (231);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-tensor-recomposing-branches-2/NF-tensor-recomposing-branches-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.688) {};
		\node [style=none] (1)  at (-0.15, 0.938) {};
		\node [style=white dot] (2)  at (0.0, 0.438) {};
		\node [style=dot] (4)  at (-0.25, -0.062) {};
		\node [style=dot] (5)  at (-0.25, 0.188) {};
		\node [style=dot] (8)  at (0.25, -0.062) {};
		\node [style=dot] (9)  at (0.25, 0.188) {};
		\node [style=none] (82)  at (0.15, 0.938) {};
		\node [style=none] (83)  at (0.0, 0.912) {...};
		\node [style=white phase dot] (92)  at (-0.25, -0.562) {$a$};
		\node [style=none] (93)  at (-0.4, -0.938) {};
		\node [style=none] (94)  at (-0.1, -0.938) {};
		\node [style=none] (95)  at (-0.25, -0.912) {...};
		\node [style=white phase dot] (96)  at (0.25, -0.562) {$b$};
		\node [style=none] (97)  at (0.1, -0.938) {};
		\node [style=none] (98)  at (0.4, -0.938) {};
		\node [style=none] (99)  at (0.25, -0.912) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (0) to (1.center);
		\draw (2) to (9);
		\draw (2) to (0);
		\draw [bend right=45] (4) to (92);
		\draw (5) to (4);
		\draw (5) to (2);
		\draw [bend right=45] (8) to (96);
		\draw (9) to (8);
		\draw [bend left] (82.center) to (0);
		\draw [bend right] (92) to (93.center);
		\draw [style=tickedge, bend right=45] (92) to (4);
		\draw [bend right] (94.center) to (92);
		\draw [bend right] (96) to (97.center);
		\draw [style=tickedge, bend right=45] (96) to (8);
		\draw [bend right] (98.center) to (96);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-tensor-recomposing-branches-2/NF-tensor-recomposing-branches-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (70)  at (0.0, 0.562) {};
		\node [style=white dot] (72)  at (0.0, 0.312) {};
		\node [style=white dot] (73)  at (-0.25, -0.688) {};
		\node [style=dot] (74)  at (-0.25, -0.188) {};
		\node [style=dot] (75)  at (-0.25, 0.062) {};
		\node [style=white dot] (77)  at (0.25, -0.688) {};
		\node [style=dot] (78)  at (0.25, -0.188) {};
		\node [style=dot] (79)  at (0.25, 0.062) {};
		\node [style=white phase dot] (100)  at (-0.25, -0.938) {$a$};
		\node [style=none] (101)  at (-0.4, -1.312) {};
		\node [style=none] (102)  at (-0.1, -1.312) {};
		\node [style=none] (103)  at (-0.25, -1.288) {...};
		\node [style=white phase dot] (104)  at (0.25, -0.938) {$b$};
		\node [style=none] (105)  at (0.1, -1.312) {};
		\node [style=none] (106)  at (0.4, -1.312) {};
		\node [style=none] (107)  at (0.25, -1.288) {...};
		\node [style=dot] (108)  at (0.0, 1.062) {};
		\node [style=none] (109)  at (-0.15, 1.312) {};
		\node [style=none] (110)  at (0.15, 1.312) {};
		\node [style=none] (111)  at (0.0, 1.288) {...};
		\node [style=dot] (112)  at (0.0, 0.812) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (70) to (72);
		\draw (72) to (79);
		\draw [style=tickedge, bend right=45] (73) to (74);
		\draw (73) to (100);
		\draw [bend right=45] (74) to (73);
		\draw (75) to (74);
		\draw (75) to (72);
		\draw [style=tickedge, bend right=45] (77) to (78);
		\draw (77) to (104);
		\draw [bend right=45] (78) to (77);
		\draw (79) to (78);
		\draw [bend right] (100) to (101.center);
		\draw [bend right] (102.center) to (100);
		\draw [bend right] (104) to (105.center);
		\draw [bend right] (106.center) to (104);
		\draw [bend left] (108) to (109.center);
		\draw (108) to (70);
		\draw [bend left] (110.center) to (108);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-tensor-recomposing-branches-2/NF-tensor-recomposing-branches-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (63)  at (0.0, 0.562) {};
		\node [style=dot] (64)  at (0.25, -0.438) {};
		\node [style=dot] (65)  at (0.25, -0.688) {};
		\node [style=dot] (66)  at (-0.25, -0.438) {};
		\node [style=dot] (67)  at (-0.25, -0.688) {};
		\node [style=white dot] (68)  at (-0.25, 0.062) {};
		\node [style=white dot] (69)  at (0.25, 0.062) {};
		\node [style=white phase dot] (121)  at (-0.25, -0.938) {$a$};
		\node [style=none] (122)  at (-0.4, -1.312) {};
		\node [style=none] (123)  at (-0.1, -1.312) {};
		\node [style=none] (124)  at (-0.25, -1.288) {...};
		\node [style=white phase dot] (125)  at (0.25, -0.938) {$b$};
		\node [style=none] (126)  at (0.1, -1.312) {};
		\node [style=none] (127)  at (0.4, -1.312) {};
		\node [style=none] (128)  at (0.25, -1.288) {...};
		\node [style=dot] (129)  at (0.0, 1.062) {};
		\node [style=none] (130)  at (-0.15, 1.312) {};
		\node [style=none] (131)  at (0.15, 1.312) {};
		\node [style=none] (132)  at (0.0, 1.288) {...};
		\node [style=dot] (133)  at (0.0, 0.812) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=15] (63) to (69);
		\draw [style=tickedge] (64) to (69);
		\draw (66) to (68);
		\draw (68) to (64);
		\draw [style=tickedge, bend right=15] (68) to (63);
		\draw [bend left] (68) to (63);
		\draw (69) to (66);
		\draw [bend right] (69) to (63);
		\draw [bend right] (121) to (122.center);
		\draw (121) to (66);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (125) to (126.center);
		\draw (125) to (64);
		\draw [bend right] (127.center) to (125);
		\draw [bend left] (129) to (130.center);
		\draw (129) to (63);
		\draw [bend left] (131.center) to (129);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-tensor-recomposing-branches-2/NF-tensor-recomposing-branches-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (139)  at (-0.325, 0.25) {$ab$};
		\node [style=white phase dot] (140)  at (0.275, 0.25) {$a\overline b$};
		\node [style=none] (142)  at (-0.425, -1.0) {};
		\node [style=none] (143)  at (-0.125, -1.0) {};
		\node [style=none] (144)  at (-0.275, -0.975) {...};
		\node [style=none] (146)  at (0.125, -1.0) {};
		\node [style=none] (147)  at (0.425, -1.0) {};
		\node [style=none] (148)  at (0.275, -0.975) {...};
		\node [style=dot] (149)  at (-0.025, 0.75) {};
		\node [style=none] (150)  at (-0.175, 1.0) {};
		\node [style=none] (151)  at (0.125, 1.0) {};
		\node [style=none] (152)  at (-0.025, 0.975) {...};
		\node [style=dot] (153)  at (-0.425, -0.5) {};
		\node [style=dot] (154)  at (-0.425, -0.75) {};
		\node [style=dot] (155)  at (-0.125, -0.5) {};
		\node [style=dot] (156)  at (-0.125, -0.75) {};
		\node [style=dot] (157)  at (0.125, -0.5) {};
		\node [style=dot] (158)  at (0.125, -0.75) {};
		\node [style=dot] (159)  at (0.425, -0.5) {};
		\node [style=dot] (160)  at (0.425, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=15] (139) to (149);
		\draw [bend left] (139) to (149);
		\draw [bend right=15] (139) to (153);
		\draw (139) to (157);
		\draw (139) to (159);
		\draw [bend right] (140) to (149);
		\draw (140) to (155);
		\draw [style=tickedge] (140) to (157);
		\draw [style=tickedge, bend left=15] (140) to (159);
		\draw (146.center) to (158);
		\draw [bend left] (149) to (150.center);
		\draw [style=tickedge, bend right=15] (149) to (140);
		\draw [bend left] (151.center) to (149);
		\draw (153) to (140);
		\draw (154) to (153);
		\draw (154) to (142.center);
		\draw (155) to (139);
		\draw (156) to (155);
		\draw (156) to (143.center);
		\draw (158) to (157);
		\draw (160) to (159);
		\draw (160) to (147.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-tick/NF-tick_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.25, 0.0) {};
		\node [style=none] (17)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend left=270, looseness=2.00] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-tick/NF-tick_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.375, 0.062) {};
		\node [style=none] (20)  at (-0.375, -0.438) {};
		\node [style=none] (21)  at (0.375, 0.062) {};
		\node [style=none] (22)  at (0.375, -0.438) {};
		\node [style=white dot] (35)  at (0.0, 0.438) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge] (19.center) to (20.center);
		\draw (21.center) to (22.center);
		\draw [bend right=90, looseness=1.75] (21.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-tick/NF-tick_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.375, -1.25) {};
		\node [style=none] (2)  at (0.875, -1.25) {};
		\node [style=dot] (5)  at (0.875, -0.75) {};
		\node [style=white phase dot] (6)  at (-1.025, 0.5) {$\frac12$};
		\node [style=dot] (7)  at (-0.025, 1.25) {};
		\node [style=white phase dot] (8)  at (1.025, 0.5) {$\frac12$};
		\node [style=white phase dot] (9)  at (-0.475, 0.5) {$\frac 12$};
		\node [style=dot] (10)  at (-0.375, -0.75) {};
		\node [style=dot] (12)  at (0.875, -0.5) {};
		\node [style=white phase dot] (13)  at (0.275, 0.5) {$\frac12$};
		\node [style=dot] (14)  at (-0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (2.center);
		\draw (5) to (12);
		\draw [style=tickedge, bend left, looseness=1.25] (6) to (7);
		\draw [bend left=15] (7) to (8);
		\draw (7) to (9);
		\draw (7) to (6);
		\draw [style=tickedge, in=90, out=0] (7) to (8);
		\draw [style=tickedge, in=-90, out=30] (9) to (7);
		\draw (9) to (12);
		\draw (10) to (14);
		\draw (12) to (8);
		\draw [style=tickedge, bend right] (12) to (8);
		\draw [style=tickedge] (13) to (12);
		\draw [style=tickedge] (13) to (7);
		\draw [bend right] (13) to (7);
		\draw [style=tickedge, bend left=15] (14) to (13);
		\draw [style=tickedge] (14) to (1.center);
		\draw (14) to (8);
		\draw (14) to (9);
		\draw [style=tickedge, in=-165, out=60] (14) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-tick/NF-tick_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (-0.375, -1.25) {};
		\node [style=none] (25)  at (0.875, -1.25) {};
		\node [style=dot] (26)  at (0.875, -0.75) {};
		\node [style=white phase dot] (27)  at (-1.025, 0.5) {$\frac12$};
		\node [style=dot] (28)  at (-0.025, 1.25) {};
		\node [style=white phase dot] (29)  at (1.025, 0.5) {$\frac12$};
		\node [style=white phase dot] (30)  at (-0.475, 0.5) {$\frac 12$};
		\node [style=dot] (31)  at (-0.375, -0.75) {};
		\node [style=dot] (32)  at (0.875, -0.5) {};
		\node [style=white phase dot] (33)  at (0.275, 0.5) {$\frac12$};
		\node [style=dot] (34)  at (-0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (25.center);
		\draw (26) to (32);
		\draw [style=tickedge, bend left, looseness=1.25] (27) to (28);
		\draw [bend left=15] (28) to (29);
		\draw (28) to (30);
		\draw (28) to (27);
		\draw [style=tickedge, in=90, out=0] (28) to (29);
		\draw [style=tickedge, in=-90, out=30] (30) to (28);
		\draw (30) to (32);
		\draw (31) to (34);
		\draw (32) to (29);
		\draw [style=tickedge, bend right] (32) to (29);
		\draw [style=tickedge] (33) to (32);
		\draw [style=tickedge] (33) to (28);
		\draw [bend right] (33) to (28);
		\draw [bend left=15] (34) to (33);
		\draw (34) to (24.center);
		\draw [style=tickedge] (34) to (29);
		\draw [style=tickedge] (34) to (30);
		\draw [in=-165, out=60] (34) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TrueCJ/TrueCJ_00.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (127) at (0.5, -0.5) {};
		\node [style=none] (128) at (1, 0.5) {};
		\node [style=none] (129) at (1, -0.5) {};
		\node [style=none] (130) at (0, -0.5) {};
		\node [style=none] (131) at (0, 0.5) {};
		\node [style=none] (132) at (0.5, 0) {$D$};
		\node [style=none] (133) at (0.5, 0.5) {};
		\node [style=none] (134) at (0.5, 1) {};
		\node [style=none] (135) at (0.5, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (131.center)
			 to [in=90, out=-90] (130.center)
			 to (129.center)
			 to (128.center)
			 to cycle;
		\draw (134.center) to (133.center);
		\draw (127.center) to (135.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/TrueCJ/TrueCJ_01.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (116) at (0.5, -0.5) {};
		\node [style=none] (118) at (1, 0.5) {};
		\node [style=none] (119) at (1, -0.5) {};
		\node [style=none] (120) at (0, -0.5) {};
		\node [style=none] (121) at (0, 0.5) {};
		\node [style=none] (122) at (0.5, 0) {$D$};
		\node [style=none] (123) at (0.5, 0.5) {};
		\node [style=none] (124) at (1.5, 0.5) {};
		\node [style=none] (125) at (1.5, -1) {};
		\node [style=none] (126) at (0.5, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (120.center)
			 to (119.center)
			 to (118.center)
			 to (121.center)
			 to cycle;
		\draw (125.center) to (124.center);
		\draw (116.center) to (126.center);
		\draw [style=tickedge, bend left=90, looseness=1.50] (123.center) to (124.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/TrueCJ/TrueCJ_02.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (148) at (1.5, -0.5) {};
		\node [style=none] (149) at (2, 0.5) {};
		\node [style=none] (150) at (2, -0.5) {};
		\node [style=none] (151) at (0, -0.5) {};
		\node [style=none] (152) at (0, 0.5) {};
		\node [style=none] (153) at (1, 0) {$D$};
		\node [style=none] (154) at (0.5, -1) {};
		\node [style=none] (155) at (0.5, -0.5) {};
		\node [style=none] (156) at (1.5, -1) {};
		\node [style=none] (157) at (1, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (149.center)
			 to (152.center)
			 to [in=90, out=-90] (151.center)
			 to (150.center)
			 to cycle;
		\draw (155.center) to (154.center);
		\draw (148.center) to (156.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/TrueCJ/TrueCJ_03.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (99) at (2.5, 1) {};
		\node [style=none] (102) at (2.5, -0.5) {};
		\node [style=none] (137) at (1.5, -0.5) {};
		\node [style=none] (138) at (2.5, -0.5) {};
		\node [style=none] (159) at (2, 0.5) {};
		\node [style=none] (160) at (2, -0.5) {};
		\node [style=none] (161) at (0, -0.5) {};
		\node [style=none] (162) at (0, 0.5) {};
		\node [style=none] (163) at (1, 0) {$D$};
		\node [style=none] (164) at (0.5, -1) {};
		\node [style=none] (165) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (102.center) to (99.center);
		\draw [style=tickedge, bend right=90, looseness=1.50] (137.center) to (138.center);
		\draw [fill=white] (160.center)
			 to (159.center)
			 to (162.center)
			 to [in=90, out=-90] (161.center)
			 to cycle;
		\draw (165.center) to (164.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/W-1-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=dot] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/W-bialgebra/W-bialgebra_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.25) {};
		\node [style=none] (1)  at (0.5, -0.875) {};
		\node [style=none] (2)  at (-0.5, -0.875) {};
		\node [style=none] (3)  at (-0.5, 0.875) {};
		\node [style=dot] (4)  at (0.0, -0.25) {};
		\node [style=none] (5)  at (0.5, 0.875) {};
		\node [style=none] (21)  at (-0.25, 0.875) {};
		\node [style=none] (22)  at (0.0, -0.75) {...};
		\node [style=none] (23)  at (0.125, 0.75) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=135, looseness=0.75] (0) to (3.center);
		\draw [in=-90, out=45, looseness=0.75] (0) to (5.center);
		\draw (0) to (4);
		\draw [in=90, out=-135, looseness=0.75] (4) to (2.center);
		\draw [in=90, out=-45, looseness=0.75] (4) to (1.center);
		\draw [in=120, out=-90] (21.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-bialgebra/W-bialgebra_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (6)  at (-0.375, 0.375) {};
		\node [style=dot] (7)  at (-0.375, 0.625) {};
		\node [style=none] (8)  at (-0.375, 0.875) {};
		\node [style=dot] (9)  at (0.375, 0.375) {};
		\node [style=dot] (10)  at (0.375, 0.625) {};
		\node [style=none] (11)  at (0.375, 0.875) {};
		\node [style=dot] (12)  at (-0.375, -0.375) {};
		\node [style=dot] (13)  at (-0.375, -0.625) {};
		\node [style=none] (14)  at (-0.375, -0.875) {};
		\node [style=dot] (15)  at (0.375, -0.375) {};
		\node [style=dot] (16)  at (0.375, -0.625) {};
		\node [style=none] (17)  at (0.375, -0.875) {};
		\node [style=fswap] (20)  at (0.0, 0.0) {};
		\node [style=dot] (24)  at (-0.125, 0.375) {};
		\node [style=dot] (25)  at (-0.125, 0.625) {};
		\node [style=none] (26)  at (-0.125, 0.875) {};
		\node [style=fswap] (27)  at (0.075, 0.1) {};
		\node [style=fswap] (28)  at (-0.2, 0.175) {};
		\node [style=none] (29)  at (0.125, 0.5) {...};
		\node [style=none] (30)  at (0.0, -0.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (6) to (12);
		\draw (8.center) to (6);
		\draw [bend left] (9) to (15);
		\draw (11.center) to (9);
		\draw (12) to (9);
		\draw (12) to (24);
		\draw (14.center) to (12);
		\draw (15) to (6);
		\draw (17.center) to (15);
		\draw (24) to (15);
		\draw (26.center) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-binary-diffusion/W-binary-diffusion_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.25, -0.625) {};
		\node [style=none] (7)  at (0.0, 0.625) {};
		\node [style=none] (8)  at (-0.25, -0.625) {};
		\node [style=white dot] (9)  at (0.0, -0.125) {};
		\node [style=dot] (12)  at (0.0, 0.25) {};
		\node [style=none] (14)  at (0.0, -0.525) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (9);
		\draw [in=90, out=-45] (9) to (6.center);
		\draw [in=90, out=-135] (9) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-binary-diffusion/W-binary-diffusion_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, -0.3) {};
		\node [style=none] (1)  at (0.25, -0.3) {};
		\node [style=white dot] (2)  at (0.0, 0.2) {};
		\node [style=none] (3)  at (0.0, 0.625) {};
		\node [style=dot] (4)  at (0.25, -0.3) {};
		\node [style=dot] (5)  at (-0.25, -0.3) {};
		\node [style=none] (10)  at (0.25, -0.625) {};
		\node [style=none] (11)  at (-0.25, -0.625) {};
		\node [style=none] (15)  at (0.0, -0.525) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (11.center);
		\draw (1.center) to (10.center);
		\draw [in=90, out=-45] (2) to (1.center);
		\draw [in=90, out=-135] (2) to (0.center);
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-binary-involutive/W-binary-involutive_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.2) {};
		\node [style=dot] (1)  at (0.0, -0.2) {};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-binary-involutive/W-binary-involutive_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (0.0, -0.5) {};
		\node [style=none] (5)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-spider-decomposition/W-spider-decomposition_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.125, 0.25) {};
		\node [style=none] (1)  at (-0.625, -0.25) {};
		\node [style=none] (2)  at (-0.375, -0.25) {};
		\node [style=none] (3)  at (-0.125, -0.25) {};
		\node [style=none] (4)  at (0.375, -0.25) {};
		\node [style=none] (5)  at (0.125, -0.175) {...};
		\node [style=none] (24)  at (0.625, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-165] (0) to (2.center);
		\draw [bend right] (0) to (3.center);
		\draw [bend left] (0) to (4.center);
		\draw [in=180, out=90] (1.center) to (0);
		\draw [in=345, out=90] (24.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-spider-decomposition/W-spider-decomposition_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (7)  at (-1.0, 0.25) {};
		\node [style=dot] (8)  at (-0.5, 0.25) {};
		\node [style=none] (10)  at (-1.0, -0.25) {};
		\node [style=none] (11)  at (-1.25, -0.25) {};
		\node [style=none] (12)  at (-0.75, 0.0) {};
		\node [style=dot] (13)  at (-0.5, 0.25) {};
		\node [style=none] (15)  at (-0.25, 0.0) {};
		\node [style=dot] (16)  at (0.0, 0.25) {};
		\node [style=none] (17)  at (0.0, -0.25) {};
		\node [style=none] (18)  at (0.25, 0.0) {};
		\node [style=none] (19)  at (0.5, 0.0) {...};
		\node [style=dot] (20)  at (1.0, 0.25) {};
		\node [style=none] (21)  at (1.0, -0.25) {};
		\node [style=none] (22)  at (1.25, -0.25) {};
		\node [style=none] (23)  at (0.75, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (10.center);
		\draw [bend left] (11.center) to (7);
		\draw [in=-30, out=-180, looseness=0.75] (12.center) to (7);
		\draw [in=-150, out=0, looseness=0.75] (12.center) to (8);
		\draw [in=-30, out=-180, looseness=0.75] (15.center) to (13);
		\draw [in=-150, out=0, looseness=0.75] (15.center) to (16);
		\draw (16) to (17.center);
		\draw [in=-30, out=-180, looseness=0.75] (18.center) to (16);
		\draw (20) to (21.center);
		\draw [bend right] (22.center) to (20);
		\draw [in=-150, out=0, looseness=0.75] (23.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-spider-rule/W-spider-rule_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.325, 0.125) {};
		\node [style=none] (1)  at (-0.575, 0.625) {};
		\node [style=none] (2)  at (-0.075, 0.625) {};
		\node [style=none] (3)  at (-0.575, -0.625) {};
		\node [style=none] (4)  at (-0.075, -0.625) {};
		\node [style=dot] (5)  at (0.325, -0.125) {};
		\node [style=none] (6)  at (0.075, -0.625) {};
		\node [style=none] (7)  at (0.575, -0.625) {};
		\node [style=none] (8)  at (0.075, 0.625) {};
		\node [style=none] (9)  at (0.575, 0.625) {};
		\node [style=none] (11)  at (-0.325, 0.475) {...};
		\node [style=none] (12)  at (-0.325, -0.525) {...};
		\node [style=none] (13)  at (0.325, -0.525) {...};
		\node [style=none] (14)  at (0.325, 0.475) {...};
		\node [style=dot] (28)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (0) to (3.center);
		\draw [bend left=15] (0) to (4.center);
		\draw (0) to (5);
		\draw [bend right] (1.center) to (0);
		\draw [bend left] (2.center) to (0);
		\draw [bend left=15] (5) to (8.center);
		\draw [bend right=15] (5) to (9.center);
		\draw [bend left] (6.center) to (5);
		\draw [bend right] (7.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-spider-rule/W-spider-rule_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.575, 0.625) {};
		\node [style=none] (16)  at (-0.075, 0.625) {};
		\node [style=none] (17)  at (-0.575, -0.625) {};
		\node [style=none] (18)  at (-0.075, -0.625) {};
		\node [style=none] (19)  at (-0.325, 0.475) {...};
		\node [style=none] (20)  at (-0.325, -0.525) {...};
		\node [style=dot] (21)  at (0.0, 0.0) {};
		\node [style=none] (22)  at (0.575, 0.625) {};
		\node [style=none] (23)  at (0.075, 0.625) {};
		\node [style=none] (24)  at (0.575, -0.625) {};
		\node [style=none] (25)  at (0.075, -0.625) {};
		\node [style=none] (26)  at (0.325, 0.475) {...};
		\node [style=none] (27)  at (0.325, -0.525) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90] (15.center) to (21);
		\draw [in=105, out=-90, looseness=0.75] (16.center) to (21);
		\draw [in=90, out=-30] (21) to (24.center);
		\draw [in=90, out=-75] (21) to (25.center);
		\draw [in=90, out=-150] (21) to (17.center);
		\draw [in=90, out=-105] (21) to (18.center);
		\draw [in=30, out=-90] (22.center) to (21);
		\draw [in=75, out=-90, looseness=0.75] (23.center) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-Hopf/Z-W-Hopf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.35) {};
		\node [style=none] (1)  at (0.0, 0.7) {};
		\node [style=none] (2)  at (0.0, -0.7) {};
		\node [style=white phase dot] (3)  at (0.0, -0.35) {$r$};
		\node [style=none] (4)  at (-0.2, 0.0) {};
		\node [style=none] (11)  at (0.2, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-135] (0) to (4.center);
		\draw (1.center) to (0);
		\draw (2.center) to (3);
		\draw [style=none, in=-90, out=45] (3) to (11.center);
		\draw [style=none, in=135, out=-90] (4.center) to (3);
		\draw [style=none, in=-45, out=90] (11.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-Hopf/Z-W-Hopf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, 0.7) {};
		\node [style=dot] (6)  at (0.0, 0.3) {};
		\node [style=dot] (8)  at (0.0, -0.2) {};
		\node [style=dot] (9)  at (0.0, -0.45) {};
		\node [style=none] (10)  at (0.0, -0.7) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6);
		\draw [style=none] (8) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-bialgebra/Z-W-bialgebra_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.325) {$r$};
		\node [style=none] (1)  at (0.25, -0.75) {};
		\node [style=none] (2)  at (-0.25, -0.75) {};
		\node [style=none] (3)  at (-0.25, 0.75) {};
		\node [style=dot] (4)  at (0.0, -0.325) {};
		\node [style=none] (5)  at (0.25, 0.75) {};
		\node [style=none] (15)  at (0.0, 0.625) {...};
		\node [style=none] (16)  at (0.0, -0.625) {...};
		\node [style=dot] (19)  at (0.0, -0.075) {};
		\node [style=none, font={\tiny}] (22)  at (0.0, 0.8) {$n$};
		\node [style=none, font={\tiny}] (24)  at (0.0, -0.8) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=135] (0) to (3.center);
		\draw [in=-90, out=45] (0) to (5.center);
		\draw (0) to (4);
		\draw [in=90, out=-135] (4) to (2.center);
		\draw [in=90, out=-45] (4) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-W-bialgebra/Z-W-bialgebra_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (6)  at (-0.25, 0.125) {};
		\node [style=none] (7)  at (-0.25, 0.75) {};
		\node [style=dot] (8)  at (0.25, 0.125) {};
		\node [style=none] (9)  at (0.25, 0.75) {};
		\node [style=white phase dot] (10)  at (-0.25, -0.375) {$r$};
		\node [style=none] (11)  at (-0.25, -0.75) {};
		\node [style=white phase dot] (12)  at (0.25, -0.375) {$r$};
		\node [style=none] (13)  at (0.25, -0.75) {};
		\node [style=none] (17)  at (0.0, -0.625) {...};
		\node [style=none] (18)  at (0.0, 0.625) {...};
		\node [style=dot] (20)  at (-0.25, 0.425) {};
		\node [style=dot] (21)  at (0.25, 0.425) {};
		\node [style=none, font={\tiny}] (23)  at (0.0, 0.8) {$n$};
		\node [style=none, font={\tiny}] (25)  at (0.0, -0.8) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (6) to (10);
		\draw (7.center) to (6);
		\draw [bend left=45, looseness=1.25] (8) to (12);
		\draw (9.center) to (8);
		\draw (10) to (8);
		\draw (11.center) to (10);
		\draw (12) to (6);
		\draw (13.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-binary-rule/Z-binary-rule_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
		\node [style=white dot] (3)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-binary-rule/Z-binary-rule_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (0.0, 0.5) {};
		\node [style=none] (5)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-decomp/Z-decomp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.0) {};
		\node [style=none] (1)  at (-0.25, 0.5) {};
		\node [style=none] (2)  at (0.25, 0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (0) to (2.center);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-decomp/Z-decomp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.25, 0.5) {};
		\node [style=none] (7)  at (0.25, 0.5) {};
		\node [style=none] (8)  at (0.0, -0.5) {};
		\node [style=dot] (9)  at (-0.25, 0.0) {};
		\node [style=dot] (10)  at (-0.25, 0.25) {};
		\node [style=dot] (11)  at (0.25, 0.0) {};
		\node [style=dot] (12)  at (0.25, 0.25) {};
		\node [style=dot] (13)  at (0.0, -0.25) {};
		\node [style=dot] (14)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (9);
		\draw (11) to (7.center);
		\draw (14) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-decomp/Z-decomp_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.25, 0.5) {};
		\node [style=none] (17)  at (0.25, 0.5) {};
		\node [style=none] (18)  at (0.0, -0.5) {};
		\node [style=dot] (19)  at (-0.25, 0.25) {};
		\node [style=dot] (21)  at (0.25, 0.25) {};
		\node [style=dot] (24)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (19);
		\draw (21) to (17.center);
		\draw (24) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-1/Z-spider-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.0) {};
		\node [style=none] (1)  at (0.25, 0.5) {};
		\node [style=none] (2)  at (-0.25, 0.5) {};
		\node [style=none] (3)  at (-0.25, -0.5) {};
		\node [style=none] (4)  at (0.25, -0.5) {};
		\node [style=none] (5)  at (0.0, 0.425) {...};
		\node [style=none] (6)  at (0.0, -0.425) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (3.center);
		\draw [in=270, out=90] (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-1/Z-spider-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (7)  at (0.0, 0.0) {$1$};
		\node [style=none] (8)  at (0.25, 0.5) {};
		\node [style=none] (9)  at (-0.25, 0.5) {};
		\node [style=none] (10)  at (-0.25, -0.5) {};
		\node [style=none] (11)  at (0.25, -0.5) {};
		\node [style=none] (12)  at (0.0, 0.425) {...};
		\node [style=none] (13)  at (0.0, -0.425) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (8.center) to (10.center);
		\draw [in=270, out=90] (11.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-rule/Z-spider-rule_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (-0.312, 0.125) {$r$};
		\node [style=none] (2)  at (-0.562, 0.625) {};
		\node [style=none] (3)  at (-0.062, 0.625) {};
		\node [style=none] (4)  at (-0.562, -0.625) {};
		\node [style=none] (5)  at (-0.062, -0.625) {};
		\node [style=white phase dot] (6)  at (0.312, -0.125) {$s$};
		\node [style=none] (7)  at (0.062, -0.625) {};
		\node [style=none] (8)  at (0.562, -0.625) {};
		\node [style=none] (9)  at (0.062, 0.625) {};
		\node [style=none] (10)  at (0.562, 0.625) {};
		\node [style=none] (12)  at (-0.312, 0.475) {...};
		\node [style=none] (13)  at (-0.312, -0.525) {...};
		\node [style=none] (14)  at (0.312, -0.525) {...};
		\node [style=none] (15)  at (0.312, 0.475) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (0) to (4.center);
		\draw [bend left=15] (0) to (5.center);
		\draw (0) to (6);
		\draw [bend right] (2.center) to (0);
		\draw [bend left] (3.center) to (0);
		\draw [bend left=15] (6) to (9.center);
		\draw [bend right=15] (6) to (10.center);
		\draw [bend left] (7.center) to (6);
		\draw [bend right] (8.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-rule/Z-spider-rule_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.575, 0.625) {};
		\node [style=none] (18)  at (-0.075, 0.625) {};
		\node [style=none] (19)  at (-0.575, -0.625) {};
		\node [style=none] (20)  at (-0.075, -0.625) {};
		\node [style=none] (26)  at (-0.325, 0.475) {...};
		\node [style=none] (27)  at (-0.325, -0.525) {...};
		\node [style=white phase dot] (28)  at (-0.0, 0.0) {$rs$};
		\node [style=none] (29)  at (0.575, 0.625) {};
		\node [style=none] (30)  at (0.075, 0.625) {};
		\node [style=none] (31)  at (0.575, -0.625) {};
		\node [style=none] (32)  at (0.075, -0.625) {};
		\node [style=none] (33)  at (0.325, 0.475) {...};
		\node [style=none] (34)  at (0.325, -0.525) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90] (17.center) to (28);
		\draw [in=105, out=-90, looseness=0.75] (18.center) to (28);
		\draw [in=90, out=-30] (28) to (31.center);
		\draw [in=90, out=-75] (28) to (32.center);
		\draw [in=90, out=-150] (28) to (19.center);
		\draw [in=90, out=-105] (28) to (20.center);
		\draw [in=30, out=-90] (29.center) to (28);
		\draw [in=75, out=-90, looseness=0.75] (30.center) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-H-decomp/ZW-pure-H-decomp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.188, 0.375) {};
		\node [style=white dot] (1)  at (0.188, -0.125) {};
		\node [style=white dot] (2)  at (0.188, 0.125) {};
		\node [style=none] (3)  at (-0.188, -0.375) {};
		\node [style=fswap] (4)  at (-0.113, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-180, out=-90] (0.center) to (1);
		\draw [in=90, out=180] (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-H-decomp/ZW-pure-H-decomp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (-0.438, 0.75) {};
		\node [style=dot] (11)  at (-0.438, -0.125) {};
		\node [style=dot] (12)  at (-0.188, 0.0) {};
		\node [style=dot] (13)  at (-0.438, 0.125) {};
		\node [style=dot] (14)  at (0.062, 0.0) {};
		\node [style=white phase dot] (15)  at (0.438, 0.0) {$i$};
		\node [style=white phase dot] (16)  at (-0.438, -0.5) {$i$};
		\node [style=white phase dot] (17)  at (-0.438, 0.5) {$i$};
		\node [style=none] (18)  at (-0.438, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (12);
		\draw (12) to (13);
		\draw (12) to (15);
		\draw (13) to (11);
		\draw (18.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-H-involution/ZW-pure-H-involution_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (1)  at (0.375, -0.375) {};
		\node [style=white dot] (2)  at (0.375, -0.125) {};
		\node [style=none] (3)  at (0.0, -0.625) {};
		\node [style=fswap] (4)  at (0.075, -0.25) {};
		\node [style=none] (6)  at (0.0, 0.625) {};
		\node [style=white dot] (7)  at (-0.375, 0.125) {};
		\node [style=white dot] (8)  at (-0.375, 0.375) {};
		\node [style=none] (9)  at (0.0, 0.0) {};
		\node [style=fswap] (10)  at (-0.075, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=180] (2) to (3.center);
		\draw [in=0, out=-90] (6.center) to (7);
		\draw [in=90, out=0] (8) to (9.center);
		\draw [in=-180, out=-90] (9.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-H-involution/ZW-pure-H-involution_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (11)  at (-0.188, 0.25) {};
		\node [style=white phase dot] (12)  at (-0.188, -0.25) {$2$};
		\node [style=none] (13)  at (0.188, 0.5) {};
		\node [style=none] (14)  at (0.188, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (11);
		\draw (14.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-H-ket1/ZW-pure-H-ket1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.15, -0.2) {};
		\node [style=white dot] (1)  at (0.15, 0.05) {};
		\node [style=none] (2)  at (-0.15, -0.375) {};
		\node [style=fswap] (3)  at (-0.075, -0.075) {};
		\node [style=none] (4)  at (-0.15, 0.225) {};
		\node [style=white phase dot] (5)  at (-0.15, 0.375) {$-1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-165] (1) to (2.center);
		\draw [in=165, out=-90] (4.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-H-ket1/ZW-pure-H-ket1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (7)  at (-0.238, 0.025) {};
		\node [style=none] (8)  at (-0.238, -0.375) {};
		\node [style=dot] (9)  at (0.237, 0.375) {};
		\node [style=white phase dot] (10)  at (0.237, -0.125) {$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (7);
		\draw (10) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-Hopf/ZW-pure-Hopf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (3)  at (-0.125, -0.062) {};
		\node [style=dot] (4)  at (0.0, -0.312) {};
		\node [style=dot] (5)  at (0.125, -0.062) {};
		\node [style=white dot] (10)  at (0.0, 0.312) {};
		\node [style=none] (13)  at (0.0, 0.562) {};
		\node [style=none] (14)  at (0.0, -0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4);
		\draw [bend left=15] (3) to (10);
		\draw (4) to (5);
		\draw (5) to (3);
		\draw [bend right=15] (5) to (10);
		\draw (13.center) to (10);
		\draw (14.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-Hopf/ZW-pure-Hopf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (16)  at (0.0, -0.312) {};
		\node [style=white dot] (18)  at (0.0, 0.312) {};
		\node [style=none] (19)  at (0.0, 0.562) {};
		\node [style=none] (20)  at (0.0, -0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (18);
		\draw (20.center) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-X-Frobenius/ZW-pure-X-Frobenius_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.125, 0.375) {};
		\node [style=dot] (1)  at (0.0, 0.125) {};
		\node [style=dot] (2)  at (0.125, 0.375) {};
		\node [style=dot] (3)  at (-0.125, -0.375) {};
		\node [style=dot] (4)  at (0.0, -0.125) {};
		\node [style=dot] (5)  at (0.125, -0.375) {};
		\node [style=none] (6)  at (-0.25, 0.625) {};
		\node [style=none] (7)  at (0.25, 0.625) {};
		\node [style=none] (8)  at (-0.25, -0.625) {};
		\node [style=none] (9)  at (0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
		\draw (2) to (0);
		\draw (3) to (4);
		\draw (4) to (5);
		\draw (4) to (1);
		\draw (5) to (3);
		\draw (5) to (9.center);
		\draw (6.center) to (0);
		\draw (7.center) to (2);
		\draw (8.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-X-Frobenius/ZW-pure-X-Frobenius_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (11)  at (0.375, 0.125) {};
		\node [style=dot] (12)  at (0.125, 0.0) {};
		\node [style=dot] (13)  at (0.375, -0.125) {};
		\node [style=dot] (14)  at (-0.375, 0.125) {};
		\node [style=dot] (15)  at (-0.125, 0.0) {};
		\node [style=dot] (16)  at (-0.375, -0.125) {};
		\node [style=none] (17)  at (0.375, 0.375) {};
		\node [style=none] (18)  at (0.375, -0.375) {};
		\node [style=none] (19)  at (-0.375, 0.375) {};
		\node [style=none] (20)  at (-0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (12);
		\draw (12) to (13);
		\draw (13) to (11);
		\draw (14) to (15);
		\draw (15) to (16);
		\draw (15) to (12);
		\draw (16) to (14);
		\draw (16) to (20.center);
		\draw (17.center) to (11);
		\draw (18.center) to (13);
		\draw (19.center) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-X-assoc/ZW-pure-X-assoc_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.125, 0.25) {};
		\node [style=dot] (1)  at (0.0, 0.0) {};
		\node [style=dot] (2)  at (0.125, 0.25) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
		\node [style=none] (4)  at (-0.125, 0.5) {};
		\node [style=none] (5)  at (0.125, 0.5) {};
		\node [style=dot] (6)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
		\draw (1) to (3.center);
		\draw (2) to (0);
		\draw (4.center) to (0);
		\draw (5.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-X-assoc/ZW-pure-X-assoc_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (8)  at (-0.125, 0.0) {};
		\node [style=dot] (9)  at (0.0, -0.25) {};
		\node [style=dot] (10)  at (0.125, 0.0) {};
		\node [style=none] (11)  at (0.0, -0.5) {};
		\node [style=none] (12)  at (-0.125, 0.5) {};
		\node [style=none] (13)  at (0.125, 0.5) {};
		\node [style=dot] (14)  at (-0.125, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (9);
		\draw (9) to (10);
		\draw (9) to (11.center);
		\draw (10) to (8);
		\draw (12.center) to (8);
		\draw (13.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-Z-X-bialgebra/ZW-pure-Z-X-bialgebra_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (13)  at (0.0, -0.25) {};
		\node [style=none] (14)  at (-0.25, 0.625) {};
		\node [style=dot] (18)  at (-0.125, 0.375) {};
		\node [style=dot] (19)  at (0.0, 0.125) {};
		\node [style=dot] (20)  at (0.125, 0.375) {};
		\node [style=none] (21)  at (0.25, 0.625) {};
		\node [style=none] (22)  at (-0.25, -0.625) {};
		\node [style=none] (23)  at (0.25, -0.625) {};
		\node [style=none] (25)  at (0.0, 0.575) {...};
		\node [style=none] (27)  at (0.0, -0.575) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (19);
		\draw (13) to (23.center);
		\draw (13) to (22.center);
		\draw (14.center) to (18);
		\draw (18) to (19);
		\draw (19) to (20);
		\draw (20) to (18);
		\draw (21.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-Z-X-bialgebra/ZW-pure-Z-X-bialgebra_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-0.3, 0.375) {};
		\node [style=white dot] (1)  at (0.3, 0.375) {};
		\node [style=none] (2)  at (-0.3, 0.625) {};
		\node [style=dot] (3)  at (-0.425, -0.125) {};
		\node [style=dot] (4)  at (-0.3, -0.375) {};
		\node [style=dot] (5)  at (-0.175, -0.125) {};
		\node [style=dot] (6)  at (0.175, -0.125) {};
		\node [style=dot] (7)  at (0.3, -0.375) {};
		\node [style=dot] (8)  at (0.425, -0.125) {};
		\node [style=none] (9)  at (0.3, 0.625) {};
		\node [style=none] (10)  at (-0.3, -0.625) {};
		\node [style=none] (11)  at (0.3, -0.625) {};
		\node [style=none] (26)  at (0.0, 0.575) {...};
		\node [style=none] (28)  at (0.0, -0.575) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (0) to (6);
		\draw (1) to (8);
		\draw (2.center) to (0);
		\draw (3) to (4);
		\draw (4) to (5);
		\draw (5) to (3);
		\draw (5) to (1);
		\draw (6) to (7);
		\draw (7) to (8);
		\draw (8) to (6);
		\draw (9.center) to (1);
		\draw (10.center) to (4);
		\draw (11.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-colour-change/ZW-pure-colour-change_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.275, 0.55) {};
		\node [style=dot] (2)  at (-0.15, 0.3) {};
		\node [style=dot] (3)  at (-0.025, 0.05) {};
		\node [style=dot] (4)  at (0.1, 0.3) {};
		\node [style=none] (5)  at (0.225, 0.55) {};
		\node [style=white dot] (9)  at (0.275, -0.375) {};
		\node [style=white dot] (10)  at (0.275, -0.125) {};
		\node [style=none] (11)  at (-0.025, -0.55) {};
		\node [style=fswap] (12)  at (0.05, -0.25) {};
		\node [style=none] (13)  at (-0.025, 0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
		\draw (2) to (3);
		\draw (3) to (4);
		\draw (4) to (2);
		\draw (5.center) to (4);
		\draw [in=90, out=-165] (10) to (11.center);
		\draw [in=165, out=-90] (13.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-colour-change/ZW-pure-colour-change_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (19)  at (0.475, 0.125) {};
		\node [style=white dot] (20)  at (0.475, 0.375) {};
		\node [style=none] (21)  at (0.175, -0.05) {};
		\node [style=fswap] (22)  at (0.25, 0.25) {};
		\node [style=none] (23)  at (0.175, 0.55) {};
		\node [style=white dot] (24)  at (-0.475, 0.125) {};
		\node [style=white dot] (25)  at (-0.475, 0.375) {};
		\node [style=none] (26)  at (-0.175, -0.05) {};
		\node [style=fswap] (27)  at (-0.25, 0.25) {};
		\node [style=none] (28)  at (-0.175, 0.55) {};
		\node [style=white phase dot] (29)  at (0.0, -0.2) {$-1$};
		\node [style=none] (30)  at (0.0, -0.55) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-165] (20) to (21.center);
		\draw [in=45, out=-90] (21.center) to (29);
		\draw [in=165, out=-90] (23.center) to (19);
		\draw [in=90, out=-15] (25) to (26.center);
		\draw [in=135, out=-90] (26.center) to (29);
		\draw [in=15, out=-90] (28.center) to (24);
		\draw (30.center) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-fswap-decomp/ZW-pure-fswap-decomp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.25) {};
		\node [style=none] (1)  at (0.25, -0.25) {};
		\node [style=none] (2)  at (0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=fswap] (4)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (0.center) to (1.center);
		\draw [in=90, out=-90] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-fswap-decomp/ZW-pure-fswap-decomp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (6)  at (-0.65, 0.238) {};
		\node [style=dot] (7)  at (-0.15, -0.137) {};
		\node [style=dot] (8)  at (-0.4, 0.238) {};
		\node [style=dot] (9)  at (-0.15, 0.113) {};
		\node [style=dot] (10)  at (-0.15, 0.363) {};
		\node [style=white dot] (11)  at (0.15, 0.562) {};
		\node [style=white dot] (12)  at (0.15, 0.812) {};
		\node [style=none] (13)  at (-0.15, 0.388) {};
		\node [style=fswap] (14)  at (-0.075, 0.688) {};
		\node [style=none] (15)  at (-0.15, 0.988) {};
		\node [style=white dot] (16)  at (0.15, -0.562) {};
		\node [style=white dot] (17)  at (0.15, -0.312) {};
		\node [style=none] (18)  at (-0.65, -0.988) {};
		\node [style=fswap] (19)  at (-0.075, -0.438) {};
		\node [style=none] (20)  at (-0.15, -0.137) {};
		\node [style=none] (21)  at (-0.65, 0.988) {};
		\node [style=none] (22)  at (-0.65, -0.262) {};
		\node [style=none] (25)  at (-0.15, -0.988) {};
		\node [style=dot] (26)  at (0.65, -0.137) {};
		\node [style=white phase dot, font={\tiny\boldmath}] (27)  at (0.65, -0.637) {$1/\sqrt2$};
		\node [style=dot] (28)  at (0.65, 0.863) {};
		\node [style=white phase dot, font={\tiny\boldmath}] (29)  at (0.65, 0.363) {$1/\sqrt2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (8);
		\draw (8) to (10);
		\draw (9) to (8);
		\draw [in=90, out=-165] (12) to (13.center);
		\draw (13.center) to (20.center);
		\draw [in=165, out=-90] (15.center) to (11);
		\draw [in=90, out=-150, looseness=0.75] (17) to (18.center);
		\draw [in=165, out=-90] (20.center) to (16);
		\draw (22.center) to (21.center);
		\draw [in=90, out=-90] (22.center) to (25.center);
		\draw (27) to (26);
		\draw (29) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-i-minus-i/ZW-pure-i-minus-i_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.15, -0.2) {};
		\node [style=white dot] (1)  at (0.15, 0.05) {};
		\node [style=none] (2)  at (-0.15, -0.375) {};
		\node [style=fswap] (3)  at (-0.075, -0.075) {};
		\node [style=none] (4)  at (-0.15, 0.225) {};
		\node [style=white phase dot] (5)  at (-0.15, 0.375) {$-i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-165] (1) to (2.center);
		\draw [in=165, out=-90] (4.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-pure-i-minus-i/ZW-pure-i-minus-i_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (0.5, -0.4) {};
		\node [style=white phase dot] (12)  at (0.5, -0.1) {$i$};
		\node [style=dot] (13)  at (-0.5, 0.4) {};
		\node [style=white phase dot] (14)  at (-0.5, -0.1) {$e^{i\frac\pi4}$};
		\node [style=dot] (15)  at (0.0, -0.1) {};
		\node [style=white phase dot] (16)  at (0.0, 0.4) {$\sqrt2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (9.center);
		\draw (14) to (13);
		\draw (16) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bra-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, -0.25) {};
		\node [style=none] (1) at (0, 0.25) {};
		\node [style=dot] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bra-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, -0.125) {};
		\node [style=none] (1) at (0.25, -0.125) {};
		\node [style=none] (2) at (0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.125) {};
		\node [style=none] (1) at (1, 0.125) {};
		\node [style=none] (2) at (0.75, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/double-to-HP-compo/double-to-HP-compo_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 0.625) {};
		\node [style=none] (1)  at (0.75, 0.625) {};
		\node [style=none, font={\scriptsize}] (2)  at (0.0, 0.375) {$\operatorname{unzip}(D_1)$};
		\node [style=none] (3)  at (-0.75, 0.125) {};
		\node [style=none] (4)  at (0.75, 0.125) {};
		\node [style=none] (5)  at (-0.625, 0.875) {};
		\node [style=none] (6)  at (-0.625, 0.625) {};
		\node [style=none] (7)  at (0.625, 0.875) {};
		\node [style=none] (8)  at (0.625, 0.625) {};
		\node [style=none] (9)  at (0.0, 0.75) {...};
		\node [style=none] (10)  at (-0.625, 0.125) {};
		\node [style=none] (11)  at (-0.625, -0.125) {};
		\node [style=none] (12)  at (0.625, 0.125) {};
		\node [style=none] (13)  at (0.625, -0.125) {};
		\node [style=none] (14)  at (0.0, 0.0) {...};
		\node [style=none] (15)  at (-0.5, 0.875) {};
		\node [style=none] (16)  at (-0.5, 0.625) {};
		\node [style=none] (17)  at (-0.5, 0.125) {};
		\node [style=none] (18)  at (-0.5, -0.125) {};
		\node [style=none] (19)  at (0.5, 0.875) {};
		\node [style=none] (20)  at (0.5, 0.625) {};
		\node [style=none] (21)  at (0.5, 0.125) {};
		\node [style=none] (22)  at (0.5, -0.125) {};
		\node [style=none] (23)  at (-0.75, -0.125) {};
		\node [style=none] (24)  at (0.75, -0.125) {};
		\node [style=none, font={\scriptsize}] (25)  at (0.0, -0.375) {$\operatorname{unzip}(D_2)$};
		\node [style=none] (26)  at (-0.75, -0.625) {};
		\node [style=none] (27)  at (0.75, -0.625) {};
		\node [style=none] (33)  at (-0.625, -0.625) {};
		\node [style=none] (34)  at (-0.625, -0.875) {};
		\node [style=none] (35)  at (0.625, -0.625) {};
		\node [style=none] (36)  at (0.625, -0.875) {};
		\node [style=none] (37)  at (0.0, -0.75) {...};
		\node [style=none] (40)  at (-0.5, -0.625) {};
		\node [style=none] (41)  at (-0.5, -0.875) {};
		\node [style=none] (44)  at (0.5, -0.625) {};
		\node [style=none] (45)  at (0.5, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (0.center)
			 to (3.center)
			 to (4.center)
			 to (1.center)
			 to cycle;
		\draw (5.center) to (6.center);
		\draw (7.center) to (8.center);
		\draw (10.center) to (11.center);
		\draw (12.center) to (13.center);
		\draw (15.center) to (16.center);
		\draw (17.center) to (18.center);
		\draw (19.center) to (20.center);
		\draw (21.center) to (22.center);
		\draw [fill=white] (24.center)
			 to (23.center)
			 to (26.center)
			 to (27.center)
			 to cycle;
		\draw (33.center) to (34.center);
		\draw (35.center) to (36.center);
		\draw (40.center) to (41.center);
		\draw (44.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/double-to-HP-compo/double-to-HP-compo_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (47)  at (-0.75, 0.625) {};
		\node [style=none] (48)  at (0.75, 0.625) {};
		\node [style=none, font={\scriptsize}] (49)  at (0.0, 0.375) {$\operatorname{unzip}(D_1)$};
		\node [style=none] (50)  at (-0.75, 0.125) {};
		\node [style=none] (51)  at (0.75, 0.125) {};
		\node [style=none] (52)  at (-0.625, 1.125) {};
		\node [style=none] (53)  at (-0.625, 0.625) {};
		\node [style=none] (54)  at (-0.875, 0.625) {};
		\node [style=none] (55)  at (0.625, 0.625) {};
		\node [style=none] (56)  at (0.0, 0.75) {...};
		\node [style=none] (57)  at (-0.625, 0.125) {};
		\node [style=none] (58)  at (-0.625, -0.125) {};
		\node [style=none] (59)  at (0.625, 0.125) {};
		\node [style=none] (60)  at (0.625, -0.125) {};
		\node [style=none] (61)  at (0.0, 0.0) {...};
		\node [style=none] (62)  at (-1.25, 0.625) {};
		\node [style=none] (63)  at (-0.5, 0.625) {};
		\node [style=none] (64)  at (-0.5, 0.125) {};
		\node [style=none] (65)  at (-0.5, -0.125) {};
		\node [style=none] (66)  at (0.5, 1.125) {};
		\node [style=none] (67)  at (0.5, 0.625) {};
		\node [style=none] (68)  at (0.5, 0.125) {};
		\node [style=none] (69)  at (0.5, -0.125) {};
		\node [style=none] (70)  at (-0.75, -0.125) {};
		\node [style=none] (71)  at (0.75, -0.125) {};
		\node [style=none, font={\scriptsize}] (72)  at (0.0, -0.375) {$\operatorname{unzip}(D_2)$};
		\node [style=none] (73)  at (-0.75, -0.625) {};
		\node [style=none] (74)  at (0.75, -0.625) {};
		\node [style=none] (84)  at (-0.875, -1.125) {};
		\node [style=none] (85)  at (-1.25, -1.125) {};
		\node [style=none] (86)  at (-1.05, -0.125) {...};
		\node [style=none] (87)  at (0.5, -1.125) {};
		\node [style=none] (88)  at (0.5, -0.625) {};
		\node [style=none] (89)  at (0.875, -0.625) {};
		\node [style=none] (90)  at (-0.5, -0.625) {};
		\node [style=none] (91)  at (0.0, -0.75) {...};
		\node [style=none] (92)  at (1.25, -0.625) {};
		\node [style=none] (93)  at (0.625, -0.625) {};
		\node [style=none] (94)  at (-0.625, -1.125) {};
		\node [style=none] (95)  at (-0.625, -0.625) {};
		\node [style=none] (96)  at (0.875, 1.125) {};
		\node [style=none] (97)  at (1.25, 1.125) {};
		\node [style=none] (98)  at (1.05, 0.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (51.center)
			 to (48.center)
			 to (47.center)
			 to (50.center)
			 to cycle;
		\draw (52.center) to (53.center);
		\draw [bend left=90, looseness=0.75] (54.center) to (55.center);
		\draw (54.center) to (84.center);
		\draw (57.center) to (58.center);
		\draw (59.center) to (60.center);
		\draw [bend left=90, looseness=1.50] (62.center) to (63.center);
		\draw (64.center) to (65.center);
		\draw (66.center) to (67.center);
		\draw (68.center) to (69.center);
		\draw [fill=white] (71.center)
			 to (70.center)
			 to (73.center)
			 to (74.center)
			 to cycle;
		\draw (85.center) to (62.center);
		\draw (87.center) to (88.center);
		\draw [bend left=90, looseness=0.75] (89.center) to (90.center);
		\draw (89.center) to (96.center);
		\draw [bend left=90, looseness=1.50] (92.center) to (93.center);
		\draw (94.center) to (95.center);
		\draw (97.center) to (92.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/double-to-HP-compo/double-to-HP-compo_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (100)  at (-2.688, 0.25) {};
		\node [style=none] (101)  at (-1.188, 0.25) {};
		\node [style=none, font={\scriptsize}] (102)  at (-1.938, 0.0) {$\operatorname{unzip}(D_1)$};
		\node [style=none] (103)  at (-2.688, -0.25) {};
		\node [style=none] (104)  at (-1.188, -0.25) {};
		\node [style=none] (105)  at (-2.562, 1.25) {};
		\node [style=none] (106)  at (-2.562, 0.25) {};
		\node [style=none] (107)  at (-2.812, 0.25) {};
		\node [style=none] (108)  at (-1.312, 0.25) {};
		\node [style=none] (109)  at (-1.938, 0.375) {...};
		\node [style=none] (115)  at (-3.188, 0.25) {};
		\node [style=none] (116)  at (-2.438, 0.25) {};
		\node [style=none] (119)  at (-1.438, 1.25) {};
		\node [style=none] (120)  at (-1.438, 0.25) {};
		\node [style=none] (128)  at (-2.812, -1.25) {};
		\node [style=none] (129)  at (-3.188, -1.25) {};
		\node [style=none] (130)  at (-2.987, -0.25) {...};
		\node [style=none] (131)  at (-1.438, -0.75) {};
		\node [style=none] (132)  at (-1.438, -0.25) {};
		\node [style=none] (133)  at (-1.062, -0.25) {};
		\node [style=none] (134)  at (-2.438, -0.25) {};
		\node [style=none] (135)  at (-1.938, -0.375) {...};
		\node [style=none] (136)  at (-0.688, -0.25) {};
		\node [style=none] (137)  at (-1.312, -0.25) {};
		\node [style=none] (138)  at (-2.562, -0.75) {};
		\node [style=none] (139)  at (-2.562, -0.25) {};
		\node [style=none] (140)  at (-1.062, 0.75) {};
		\node [style=none] (141)  at (-0.688, 0.75) {};
		\node [style=none] (142)  at (-0.888, 0.5) {...};
		\node [style=none] (143)  at (1.188, 0.25) {};
		\node [style=none] (144)  at (2.688, 0.25) {};
		\node [style=none, font={\scriptsize}] (145)  at (1.938, 0.0) {$\operatorname{unzip}(D_2)$};
		\node [style=none] (146)  at (1.188, -0.25) {};
		\node [style=none] (147)  at (2.688, -0.25) {};
		\node [style=none] (149)  at (1.312, 0.25) {};
		\node [style=none] (150)  at (1.062, 0.25) {};
		\node [style=none] (151)  at (2.562, 0.25) {};
		\node [style=none] (152)  at (1.938, 0.375) {...};
		\node [style=none] (153)  at (0.688, 0.25) {};
		\node [style=none] (154)  at (1.438, 0.25) {};
		\node [style=none] (156)  at (2.438, 0.25) {};
		\node [style=none] (157)  at (1.062, -0.75) {};
		\node [style=none] (158)  at (0.688, -0.75) {};
		\node [style=none] (159)  at (0.887, -0.25) {...};
		\node [style=none] (160)  at (2.438, -1.25) {};
		\node [style=none] (161)  at (2.438, -0.25) {};
		\node [style=none] (162)  at (2.812, -0.25) {};
		\node [style=none] (163)  at (1.438, -0.25) {};
		\node [style=none] (164)  at (1.938, -0.375) {...};
		\node [style=none] (165)  at (3.188, -0.25) {};
		\node [style=none] (166)  at (2.562, -0.25) {};
		\node [style=none] (167)  at (1.312, -1.25) {};
		\node [style=none] (168)  at (1.312, -0.25) {};
		\node [style=none] (169)  at (2.812, 1.25) {};
		\node [style=none] (170)  at (3.188, 1.25) {};
		\node [style=none] (171)  at (2.988, 0.5) {...};
		\node [style=none] (172)  at (-0.062, -0.75) {};
		\node [style=none] (173)  at (-0.438, -0.75) {};
		\node [style=none] (174)  at (-0.213, -0.5) {...};
		\node [style=none] (175)  at (1.312, 0.75) {};
		\node [style=none] (176)  at (2.438, 0.75) {};
		\node [style=none] (177)  at (0.062, 0.75) {};
		\node [style=none] (178)  at (0.438, 0.75) {};
		\node [style=none] (179)  at (-0.062, 0.75) {};
		\node [style=none] (180)  at (-0.438, 0.75) {};
		\node [style=none] (181)  at (-0.213, 0.5) {...};
		\node [style=none] (182)  at (0.438, -0.75) {};
		\node [style=none] (183)  at (0.062, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (104.center)
			 to (101.center)
			 to (100.center)
			 to (103.center)
			 to cycle;
		\draw (105.center) to (106.center);
		\draw [bend left=90, looseness=0.75] (107.center) to (108.center);
		\draw (107.center) to (128.center);
		\draw [bend left=90, looseness=1.50] (115.center) to (116.center);
		\draw (119.center) to (120.center);
		\draw (129.center) to (115.center);
		\draw (131.center) to (132.center);
		\draw [bend left=90, looseness=0.75] (133.center) to (134.center);
		\draw (133.center) to (140.center);
		\draw [bend left=90, looseness=1.50] (136.center) to (137.center);
		\draw (138.center) to (139.center);
		\draw (141.center) to (136.center);
		\draw [bend left=90, looseness=1.25] (141.center) to (179.center);
		\draw [fill=white] (146.center)
			 to (147.center)
			 to (144.center)
			 to (143.center)
			 to cycle;
		\draw [bend left=90, looseness=0.75] (150.center) to (151.center);
		\draw (150.center) to (157.center);
		\draw [bend left=90, looseness=1.50] (153.center) to (154.center);
		\draw (158.center) to (153.center);
		\draw [bend left=90, looseness=1.25] (158.center) to (183.center);
		\draw (160.center) to (161.center);
		\draw [bend left=90, looseness=0.75] (162.center) to (163.center);
		\draw (162.center) to (169.center);
		\draw [bend left=90, looseness=1.50] (165.center) to (166.center);
		\draw (167.center) to (168.center);
		\draw (170.center) to (165.center);
		\draw [bend left=90] (172.center) to (131.center);
		\draw [in=-90, out=90] (172.center) to (178.center);
		\draw [bend left=90, looseness=0.75] (173.center) to (138.center);
		\draw (175.center) to (149.center);
		\draw (176.center) to (156.center);
		\draw [bend left=90] (177.center) to (175.center);
		\draw [in=90, out=-90] (177.center) to (173.center);
		\draw [bend left=90, looseness=0.75] (178.center) to (176.center);
		\draw [bend right=90, looseness=1.25] (180.center) to (140.center);
		\draw [in=-90, out=90] (182.center) to (179.center);
		\draw [bend right=90, looseness=1.25] (182.center) to (157.center);
		\draw [in=-90, out=90] (183.center) to (180.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/double-to-HP-compo/double-to-HP-compo_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (185)  at (-1.125, 0.25) {};
		\node [style=none] (186)  at (-0.75, 0.25) {};
		\node [style=none] (187)  at (-0.125, 0.25) {};
		\node [style=none] (188)  at (-0.5, 0.25) {};
		\node [style=none] (189)  at (-1.675, 0.25) {};
		\node [style=none] (190)  at (-0.675, 0.25) {};
		\node [style=none, font={\scriptsize}] (191)  at (-1.175, 0.0) {$\operatorname{HP}(D_1)$};
		\node [style=none] (192)  at (-1.675, -0.25) {};
		\node [style=none] (193)  at (-0.675, -0.25) {};
		\node [style=none] (194)  at (-1.125, -0.25) {};
		\node [style=none] (195)  at (-0.75, -0.25) {};
		\node [style=none] (196)  at (-0.125, -0.25) {};
		\node [style=none] (197)  at (-0.5, -0.25) {};
		\node [style=none] (198)  at (-1.6, 0.25) {};
		\node [style=none] (199)  at (-1.225, 0.25) {};
		\node [style=none] (200)  at (-1.6, 0.75) {};
		\node [style=none] (201)  at (-1.225, 0.75) {};
		\node [style=none] (202)  at (-1.4, 0.5) {...};
		\node [style=none] (203)  at (-1.6, -0.75) {};
		\node [style=none] (204)  at (-1.225, -0.75) {};
		\node [style=none] (205)  at (-1.6, -0.25) {};
		\node [style=none] (206)  at (-1.225, -0.25) {};
		\node [style=none] (207)  at (-1.4, -0.5) {...};
		\node [style=none] (208)  at (1.125, 0.25) {};
		\node [style=none] (209)  at (0.75, 0.25) {};
		\node [style=none] (210)  at (0.125, 0.25) {};
		\node [style=none] (211)  at (0.5, 0.25) {};
		\node [style=none] (212)  at (1.675, 0.25) {};
		\node [style=none] (213)  at (0.675, 0.25) {};
		\node [style=none, font={\scriptsize}] (214)  at (1.175, 0.0) {$\operatorname{HP}(D_2)$};
		\node [style=none] (215)  at (1.675, -0.25) {};
		\node [style=none] (216)  at (0.675, -0.25) {};
		\node [style=none] (217)  at (1.125, -0.25) {};
		\node [style=none] (218)  at (0.75, -0.25) {};
		\node [style=none] (219)  at (0.125, -0.25) {};
		\node [style=none] (220)  at (0.5, -0.25) {};
		\node [style=none] (221)  at (1.6, 0.25) {};
		\node [style=none] (222)  at (1.225, 0.25) {};
		\node [style=none] (223)  at (1.6, 0.75) {};
		\node [style=none] (224)  at (1.225, 0.75) {};
		\node [style=none] (225)  at (1.4, 0.5) {...};
		\node [style=none] (226)  at (1.6, -0.75) {};
		\node [style=none] (227)  at (1.225, -0.75) {};
		\node [style=none] (228)  at (1.6, -0.25) {};
		\node [style=none] (229)  at (1.225, -0.25) {};
		\node [style=none] (230)  at (1.4, -0.5) {...};
		\node [style=none] (231)  at (-0.3, -0.25) {...};
		\node [style=none] (232)  at (-0.325, 0.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.25] (186.center) to (187.center);
		\draw [in=90, out=-90, looseness=0.75] (187.center) to (220.center);
		\draw [bend right=90, looseness=1.25] (188.center) to (185.center);
		\draw [fill=white] (190.center)
			 to (189.center)
			 to (192.center)
			 to (193.center)
			 to cycle;
		\draw [bend right=90, looseness=1.25] (195.center) to (196.center);
		\draw [in=-90, out=90, looseness=0.75] (196.center) to (211.center);
		\draw [bend left=90, looseness=1.25] (197.center) to (194.center);
		\draw (200.center) to (198.center);
		\draw (201.center) to (199.center);
		\draw (205.center) to (203.center);
		\draw (206.center) to (204.center);
		\draw [bend right=90, looseness=1.25] (209.center) to (210.center);
		\draw [in=90, out=-90, looseness=0.75] (210.center) to (197.center);
		\draw [bend left=90, looseness=1.25] (211.center) to (208.center);
		\draw [fill=white] (213.center)
			 to (212.center)
			 to (215.center)
			 to (216.center)
			 to cycle;
		\draw [bend left=90, looseness=1.25] (218.center) to (219.center);
		\draw [in=-90, out=90, looseness=0.75] (219.center) to (188.center);
		\draw [bend right=90, looseness=1.25] (220.center) to (217.center);
		\draw (223.center) to (221.center);
		\draw (224.center) to (222.center);
		\draw (228.center) to (226.center);
		\draw (229.center) to (227.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/double-to-HP-pure-generator/double-to-HP-pure-generator_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.25) {};
		\node [style=none] (1)  at (0.25, 0.25) {};
		\node [style=none] (2)  at (-0.25, -0.25) {};
		\node [style=none] (3)  at (0.25, -0.25) {};
		\node [style=none] (4)  at (0.0, 0.0) {$g$};
		\node [style=none] (5)  at (-0.175, 0.5) {};
		\node [style=none] (6)  at (-0.175, 0.25) {};
		\node [style=none] (7)  at (0.175, 0.5) {};
		\node [style=none] (8)  at (0.175, 0.25) {};
		\node [style=none] (9)  at (0.0, 0.375) {...};
		\node [style=none] (10)  at (-0.175, -0.25) {};
		\node [style=none] (11)  at (-0.175, -0.5) {};
		\node [style=none] (12)  at (0.175, -0.25) {};
		\node [style=none] (13)  at (0.175, -0.5) {};
		\node [style=none] (14)  at (0.0, -0.375) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (2.center)
			 to (3.center)
			 to (1.center)
			 to (0.center)
			 to cycle;
		\draw (5.center) to (6.center);
		\draw (7.center) to (8.center);
		\draw (10.center) to (11.center);
		\draw (12.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/double-to-HP-pure-generator/double-to-HP-pure-generator_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.625, 0.25) {};
		\node [style=none] (17)  at (-0.125, 0.25) {};
		\node [style=none] (18)  at (-0.625, -0.25) {};
		\node [style=none] (19)  at (-0.125, -0.25) {};
		\node [style=none] (20)  at (-0.375, 0.0) {$g$};
		\node [style=none] (21)  at (-0.55, 0.75) {};
		\node [style=none] (22)  at (-0.55, 0.25) {};
		\node [style=none] (23)  at (0.425, 0.75) {};
		\node [style=none] (24)  at (-0.2, 0.25) {};
		\node [style=none] (25)  at (0.0, 0.625) {...};
		\node [style=none] (31)  at (0.125, 0.25) {};
		\node [style=none] (32)  at (0.625, 0.25) {};
		\node [style=none] (33)  at (0.125, -0.25) {};
		\node [style=none] (34)  at (0.625, -0.25) {};
		\node [style=none] (35)  at (0.375, 0.0) {$\overline g$};
		\node [style=none] (36)  at (-0.4, 0.75) {};
		\node [style=none] (37)  at (0.2, 0.25) {};
		\node [style=none] (38)  at (0.55, 0.75) {};
		\node [style=none] (39)  at (0.55, 0.25) {};
		\node [style=none] (46)  at (-0.55, -0.75) {};
		\node [style=none] (47)  at (-0.55, -0.25) {};
		\node [style=none] (48)  at (0.425, -0.75) {};
		\node [style=none] (49)  at (-0.2, -0.25) {};
		\node [style=none] (50)  at (0.0, -0.625) {...};
		\node [style=none] (51)  at (-0.4, -0.75) {};
		\node [style=none] (52)  at (0.2, -0.25) {};
		\node [style=none] (53)  at (0.55, -0.75) {};
		\node [style=none] (54)  at (0.55, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (18.center)
			 to (19.center)
			 to (17.center)
			 to (16.center)
			 to cycle;
		\draw (21.center) to (22.center);
		\draw [in=90, out=-90] (23.center) to (24.center);
		\draw [fill=white] (33.center)
			 to (34.center)
			 to (32.center)
			 to (31.center)
			 to cycle;
		\draw [in=90, out=-90] (36.center) to (37.center);
		\draw (38.center) to (39.center);
		\draw (46.center) to (47.center);
		\draw [in=-90, out=90] (48.center) to (49.center);
		\draw [in=-90, out=90] (51.center) to (52.center);
		\draw (53.center) to (54.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/double-to-HP-pure-generator/double-to-HP-pure-generator_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (56)  at (-0.562, 1.25) {};
		\node [style=none] (57)  at (-0.562, 0.75) {};
		\node [style=none] (58)  at (-0.788, 0.75) {};
		\node [style=none] (59)  at (0.538, 0.75) {};
		\node [style=none] (61)  at (-1.163, 0.75) {};
		\node [style=none] (62)  at (-0.413, 0.75) {};
		\node [style=none] (63)  at (0.413, 1.25) {};
		\node [style=none] (64)  at (0.413, 0.75) {};
		\node [style=none] (65)  at (-0.788, -1.25) {};
		\node [style=none] (66)  at (-1.163, -1.25) {};
		\node [style=none] (67)  at (-0.962, 0.0) {...};
		\node [style=none] (68)  at (-0.638, 0.25) {};
		\node [style=none] (69)  at (-0.138, 0.25) {};
		\node [style=none] (70)  at (-0.638, -0.25) {};
		\node [style=none] (71)  at (-0.138, -0.25) {};
		\node [style=none] (72)  at (-0.388, 0.0) {$g$};
		\node [style=none] (73)  at (-0.562, 0.75) {};
		\node [style=none] (74)  at (-0.562, 0.25) {};
		\node [style=none] (75)  at (0.413, 0.75) {};
		\node [style=none] (76)  at (-0.212, 0.25) {};
		\node [style=none] (77)  at (-0.013, 0.75) {...};
		\node [style=none] (78)  at (0.112, 0.25) {};
		\node [style=none] (79)  at (0.613, 0.25) {};
		\node [style=none] (80)  at (0.112, -0.25) {};
		\node [style=none] (81)  at (0.613, -0.25) {};
		\node [style=none] (82)  at (0.363, 0.0) {$\overline g$};
		\node [style=none] (83)  at (-0.413, 0.75) {};
		\node [style=none] (84)  at (0.188, 0.25) {};
		\node [style=none] (85)  at (0.538, 0.75) {};
		\node [style=none] (86)  at (0.538, 0.25) {};
		\node [style=none] (96)  at (0.413, -1.25) {};
		\node [style=none] (97)  at (0.413, -0.75) {};
		\node [style=none] (98)  at (0.788, -0.75) {};
		\node [style=none] (99)  at (-0.413, -0.75) {};
		\node [style=none] (101)  at (1.163, -0.75) {};
		\node [style=none] (102)  at (0.538, -0.75) {};
		\node [style=none] (103)  at (-0.562, -1.25) {};
		\node [style=none] (104)  at (-0.562, -0.75) {};
		\node [style=none] (105)  at (0.788, 1.25) {};
		\node [style=none] (106)  at (1.163, 1.25) {};
		\node [style=none] (107)  at (0.962, 0.0) {...};
		\node [style=none] (108)  at (-0.562, -0.75) {};
		\node [style=none] (109)  at (-0.562, -0.25) {};
		\node [style=none] (110)  at (0.413, -0.75) {};
		\node [style=none] (111)  at (-0.212, -0.25) {};
		\node [style=none] (112)  at (-0.013, -0.625) {...};
		\node [style=none] (113)  at (-0.413, -0.75) {};
		\node [style=none] (114)  at (0.188, -0.25) {};
		\node [style=none] (115)  at (0.538, -0.75) {};
		\node [style=none] (116)  at (0.538, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (56.center) to (57.center);
		\draw [bend left=90, looseness=0.75] (58.center) to (59.center);
		\draw (58.center) to (65.center);
		\draw [bend left=90, looseness=1.25] (61.center) to (62.center);
		\draw (63.center) to (64.center);
		\draw (66.center) to (61.center);
		\draw [fill=white] (70.center)
			 to (71.center)
			 to (69.center)
			 to (68.center)
			 to cycle;
		\draw (73.center) to (74.center);
		\draw [in=90, out=-90] (75.center) to (76.center);
		\draw [fill=white] (80.center)
			 to (81.center)
			 to (79.center)
			 to (78.center)
			 to cycle;
		\draw [in=90, out=-90] (83.center) to (84.center);
		\draw (85.center) to (86.center);
		\draw (96.center) to (97.center);
		\draw [bend left=90, looseness=0.75] (98.center) to (99.center);
		\draw (98.center) to (105.center);
		\draw [bend left=90, looseness=1.50] (101.center) to (102.center);
		\draw (103.center) to (104.center);
		\draw (106.center) to (101.center);
		\draw (108.center) to (109.center);
		\draw [in=-90, out=90] (110.center) to (111.center);
		\draw [in=-90, out=90] (113.center) to (114.center);
		\draw (115.center) to (116.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/double-to-HP-pure-generator/double-to-HP-pure-generator_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (118)  at (-0.5, 0.75) {};
		\node [style=none] (119)  at (0.0, 0.75) {};
		\node [style=none] (120)  at (-0.5, 0.25) {};
		\node [style=none] (121)  at (0.0, 0.25) {};
		\node [style=none] (122)  at (-0.25, 0.5) {$g$};
		\node [style=none] (123)  at (-0.425, 1.0) {};
		\node [style=none] (124)  at (-0.425, 0.75) {};
		\node [style=none] (125)  at (-0.075, 1.0) {};
		\node [style=none] (126)  at (-0.075, 0.75) {};
		\node [style=none] (127)  at (0.325, -0.625) {...};
		\node [style=none] (128)  at (-0.5, -0.25) {};
		\node [style=none] (129)  at (0.0, -0.25) {};
		\node [style=none] (130)  at (-0.5, -0.75) {};
		\node [style=none] (131)  at (0.0, -0.75) {};
		\node [style=none] (132)  at (-0.25, -0.5) {$g^\dagger$};
		\node [style=none] (133)  at (0.15, 0.25) {};
		\node [style=none] (134)  at (-0.425, -0.25) {};
		\node [style=none] (135)  at (0.5, 0.25) {};
		\node [style=none] (136)  at (-0.075, -0.25) {};
		\node [style=none] (137)  at (0.15, -0.25) {};
		\node [style=none] (138)  at (-0.425, 0.25) {};
		\node [style=none] (139)  at (0.5, -0.25) {};
		\node [style=none] (140)  at (-0.075, 0.25) {};
		\node [style=none] (141)  at (0.325, 0.625) {...};
		\node [style=none] (142)  at (-0.425, -1.0) {};
		\node [style=none] (143)  at (-0.425, -0.75) {};
		\node [style=none] (144)  at (-0.075, -1.0) {};
		\node [style=none] (145)  at (-0.075, -0.75) {};
		\node [style=none] (146)  at (0.15, 1.0) {};
		\node [style=none] (147)  at (0.5, 1.0) {};
		\node [style=none] (148)  at (0.15, -1.0) {};
		\node [style=none] (149)  at (0.5, -1.0) {};
		\node [style=none] (150)  at (-0.25, 0.875) {...};
		\node [style=none] (151)  at (-0.25, -0.875) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (121.center)
			 to (119.center)
			 to (118.center)
			 to (120.center)
			 to cycle;
		\draw (123.center) to (124.center);
		\draw [in=90, out=-90] (125.center) to (126.center);
		\draw [fill=white] (130.center)
			 to (131.center)
			 to (129.center)
			 to (128.center)
			 to cycle;
		\draw [in=90, out=-90] (133.center) to (134.center);
		\draw [in=90, out=-90] (135.center) to (136.center);
		\draw [in=270, out=90] (137.center) to (138.center);
		\draw (137.center) to (148.center);
		\draw [in=-90, out=90] (139.center) to (140.center);
		\draw (139.center) to (149.center);
		\draw [in=-90, out=90] (142.center) to (143.center);
		\draw [in=270, out=90] (144.center) to (145.center);
		\draw (146.center) to (133.center);
		\draw (147.center) to (135.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/double-to-HP-tensor/double-to-HP-tensor_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.625, 0.25) {};
		\node [style=none] (1)  at (-0.125, 0.25) {};
		\node [style=none, font={\scriptsize}] (2)  at (-0.875, 0.0) {$\operatorname{unzip}(D_1)$};
		\node [style=none] (3)  at (-1.625, -0.25) {};
		\node [style=none] (4)  at (-0.125, -0.25) {};
		\node [style=none] (5)  at (-1.5, 0.5) {};
		\node [style=none] (6)  at (-1.5, 0.25) {};
		\node [style=none] (7)  at (-0.25, 0.5) {};
		\node [style=none] (8)  at (-0.25, 0.25) {};
		\node [style=none] (9)  at (-0.875, 0.375) {...};
		\node [style=none] (10)  at (-1.5, -0.25) {};
		\node [style=none] (11)  at (-1.5, -0.5) {};
		\node [style=none] (12)  at (-0.25, -0.25) {};
		\node [style=none] (13)  at (-0.25, -0.5) {};
		\node [style=none] (14)  at (-0.875, -0.375) {...};
		\node [style=none] (15)  at (-1.375, 0.5) {};
		\node [style=none] (16)  at (-1.375, 0.25) {};
		\node [style=none] (17)  at (-1.375, -0.25) {};
		\node [style=none] (18)  at (-1.375, -0.5) {};
		\node [style=none] (19)  at (-0.375, 0.5) {};
		\node [style=none] (20)  at (-0.375, 0.25) {};
		\node [style=none] (21)  at (-0.375, -0.25) {};
		\node [style=none] (22)  at (-0.375, -0.5) {};
		\node [style=none] (23)  at (0.125, 0.25) {};
		\node [style=none] (24)  at (1.625, 0.25) {};
		\node [style=none, font={\scriptsize}] (25)  at (0.875, 0.0) {$\operatorname{unzip}(D_2)$};
		\node [style=none] (26)  at (0.125, -0.25) {};
		\node [style=none] (27)  at (1.625, -0.25) {};
		\node [style=none] (28)  at (0.25, 0.5) {};
		\node [style=none] (29)  at (0.25, 0.25) {};
		\node [style=none] (30)  at (1.5, 0.5) {};
		\node [style=none] (31)  at (1.5, 0.25) {};
		\node [style=none] (32)  at (0.875, 0.375) {...};
		\node [style=none] (33)  at (0.25, -0.25) {};
		\node [style=none] (34)  at (0.25, -0.5) {};
		\node [style=none] (35)  at (1.5, -0.25) {};
		\node [style=none] (36)  at (1.5, -0.5) {};
		\node [style=none] (37)  at (0.875, -0.375) {...};
		\node [style=none] (38)  at (0.375, 0.5) {};
		\node [style=none] (39)  at (0.375, 0.25) {};
		\node [style=none] (40)  at (0.375, -0.25) {};
		\node [style=none] (41)  at (0.375, -0.5) {};
		\node [style=none] (42)  at (1.375, 0.5) {};
		\node [style=none] (43)  at (1.375, 0.25) {};
		\node [style=none] (44)  at (1.375, -0.25) {};
		\node [style=none] (45)  at (1.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (0.center)
			 to (3.center)
			 to (4.center)
			 to (1.center)
			 to cycle;
		\draw (5.center) to (6.center);
		\draw (7.center) to (8.center);
		\draw (10.center) to (11.center);
		\draw (12.center) to (13.center);
		\draw (15.center) to (16.center);
		\draw (17.center) to (18.center);
		\draw (19.center) to (20.center);
		\draw (21.center) to (22.center);
		\draw [fill=white] (23.center)
			 to (26.center)
			 to (27.center)
			 to (24.center)
			 to cycle;
		\draw (28.center) to (29.center);
		\draw (30.center) to (31.center);
		\draw (33.center) to (34.center);
		\draw (35.center) to (36.center);
		\draw (38.center) to (39.center);
		\draw (40.center) to (41.center);
		\draw (42.center) to (43.center);
		\draw (44.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/double-to-HP-tensor/double-to-HP-tensor_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (47)  at (-1.625, 0.25) {};
		\node [style=none] (48)  at (-0.125, 0.25) {};
		\node [style=none, font={\scriptsize}] (49)  at (-0.875, 0.0) {$\operatorname{unzip}(D_1)$};
		\node [style=none] (50)  at (-1.625, -0.25) {};
		\node [style=none] (51)  at (-0.125, -0.25) {};
		\node [style=none] (52)  at (-1.5, 0.75) {};
		\node [style=none] (53)  at (-1.5, 0.25) {};
		\node [style=none] (54)  at (-2.25, 0.25) {};
		\node [style=none] (55)  at (-0.25, 0.25) {};
		\node [style=none] (56)  at (-0.875, 0.375) {...};
		\node [style=none] (62)  at (-2.625, 0.25) {};
		\node [style=none] (63)  at (-1.375, 0.25) {};
		\node [style=none] (66)  at (-0.375, 0.75) {};
		\node [style=none] (67)  at (-0.375, 0.25) {};
		\node [style=none] (70)  at (0.125, 0.25) {};
		\node [style=none] (71)  at (1.625, 0.25) {};
		\node [style=none, font={\scriptsize}] (72)  at (0.875, 0.0) {$\operatorname{unzip}(D_2)$};
		\node [style=none] (73)  at (0.125, -0.25) {};
		\node [style=none] (74)  at (1.625, -0.25) {};
		\node [style=none] (75)  at (0.25, 0.75) {};
		\node [style=none] (76)  at (0.25, 0.25) {};
		\node [style=none] (77)  at (-1.75, 0.25) {};
		\node [style=none] (78)  at (1.5, 0.25) {};
		\node [style=none] (79)  at (0.875, 0.375) {...};
		\node [style=none] (85)  at (-2.125, 0.25) {};
		\node [style=none] (86)  at (0.375, 0.25) {};
		\node [style=none] (89)  at (1.375, 0.75) {};
		\node [style=none] (90)  at (1.375, 0.25) {};
		\node [style=none] (93)  at (-1.875, 0.625) {};
		\node [style=none] (94)  at (-1.375, 0.625) {};
		\node [style=none] (95)  at (-1.0, 0.575) {};
		\node [style=none] (96)  at (0.0, 0.525) {};
		\node [style=none] (97)  at (1.5, -0.75) {};
		\node [style=none] (98)  at (1.5, -0.25) {};
		\node [style=none] (99)  at (2.25, -0.25) {};
		\node [style=none] (100)  at (0.25, -0.25) {};
		\node [style=none] (101)  at (0.875, -0.375) {...};
		\node [style=none] (102)  at (2.625, -0.25) {};
		\node [style=none] (103)  at (1.375, -0.25) {};
		\node [style=none] (104)  at (0.375, -0.75) {};
		\node [style=none] (105)  at (0.375, -0.25) {};
		\node [style=none] (106)  at (-0.25, -0.75) {};
		\node [style=none] (107)  at (-0.25, -0.25) {};
		\node [style=none] (108)  at (1.75, -0.25) {};
		\node [style=none] (109)  at (-1.5, -0.25) {};
		\node [style=none] (110)  at (-0.875, -0.375) {...};
		\node [style=none] (111)  at (2.125, -0.25) {};
		\node [style=none] (112)  at (-0.375, -0.25) {};
		\node [style=none] (113)  at (-1.375, -0.75) {};
		\node [style=none] (114)  at (-1.375, -0.25) {};
		\node [style=none] (115)  at (1.875, -0.625) {};
		\node [style=none] (116)  at (1.375, -0.625) {};
		\node [style=none] (117)  at (1.0, -0.575) {};
		\node [style=none] (118)  at (0.0, -0.525) {};
		\node [style=none] (119)  at (-2.25, -0.75) {};
		\node [style=none] (120)  at (-2.625, -0.75) {};
		\node [style=none] (121)  at (-1.75, -0.75) {};
		\node [style=none] (122)  at (-2.125, -0.75) {};
		\node [style=none] (123)  at (2.25, 0.75) {};
		\node [style=none] (124)  at (2.625, 0.75) {};
		\node [style=none] (125)  at (1.75, 0.75) {};
		\node [style=none] (126)  at (2.125, 0.75) {};
		\node [style=none] (127)  at (-2.425, -0.25) {...};
		\node [style=none] (128)  at (-1.925, -0.25) {...};
		\node [style=none] (129)  at (1.925, 0.25) {...};
		\node [style=none] (130)  at (2.425, 0.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (47.center)
			 to (50.center)
			 to (51.center)
			 to (48.center)
			 to cycle;
		\draw (52.center) to (53.center);
		\draw (54.center) to (119.center);
		\draw (66.center) to (67.center);
		\draw [fill=white] (73.center)
			 to (74.center)
			 to (71.center)
			 to (70.center)
			 to cycle;
		\draw (75.center) to (76.center);
		\draw (89.center) to (90.center);
		\draw [in=90, out=0] (93.center) to (63.center);
		\draw [in=90, out=180] (93.center) to (62.center);
		\draw [in=90, out=180, looseness=0.75] (94.center) to (54.center);
		\draw [in=90, out=0, looseness=0.75] (94.center) to (55.center);
		\draw [in=90, out=180, looseness=0.50] (95.center) to (85.center);
		\draw [in=90, out=0, looseness=0.50] (95.center) to (86.center);
		\draw [in=90, out=-180, looseness=0.50] (96.center) to (77.center);
		\draw [in=90, out=0, looseness=0.50] (96.center) to (78.center);
		\draw (97.center) to (98.center);
		\draw (104.center) to (105.center);
		\draw (106.center) to (107.center);
		\draw (113.center) to (114.center);
		\draw [in=-90, out=180] (115.center) to (103.center);
		\draw [in=-90, out=0] (115.center) to (102.center);
		\draw [in=-90, out=0, looseness=0.75] (116.center) to (99.center);
		\draw [in=-90, out=180, looseness=0.75] (116.center) to (100.center);
		\draw [in=-90, out=0, looseness=0.50] (117.center) to (111.center);
		\draw [in=-90, out=180, looseness=0.50] (117.center) to (112.center);
		\draw [in=-90, out=0, looseness=0.50] (118.center) to (108.center);
		\draw [in=-90, out=180, looseness=0.50] (118.center) to (109.center);
		\draw (120.center) to (62.center);
		\draw (121.center) to (77.center);
		\draw (122.center) to (85.center);
		\draw (123.center) to (99.center);
		\draw (124.center) to (102.center);
		\draw (125.center) to (108.center);
		\draw (126.center) to (111.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/double-to-HP-tensor/double-to-HP-tensor_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (132)  at (-1.125, 0.25) {};
		\node [style=none] (133)  at (-0.125, 0.25) {};
		\node [style=none, font={\scriptsize}] (134)  at (-0.625, 0.0) {$\operatorname{HP}(D_1)$};
		\node [style=none] (135)  at (-1.125, -0.25) {};
		\node [style=none] (136)  at (-0.125, -0.25) {};
		\node [style=none] (137)  at (-1.0, 0.75) {};
		\node [style=none] (138)  at (-1.0, 0.25) {};
		\node [style=none] (139)  at (0.375, 0.75) {};
		\node [style=none] (140)  at (-0.25, 0.25) {};
		\node [style=none] (141)  at (-0.825, 0.375) {...};
		\node [style=none] (147)  at (-0.675, 0.75) {};
		\node [style=none] (148)  at (-0.675, 0.25) {};
		\node [style=none] (151)  at (0.05, 0.75) {};
		\node [style=none] (152)  at (-0.575, 0.25) {};
		\node [style=none] (178)  at (-0.35, 0.375) {...};
		\node [style=none] (189)  at (0.125, 0.25) {};
		\node [style=none] (190)  at (1.125, 0.25) {};
		\node [style=none, font={\scriptsize}] (191)  at (0.625, 0.0) {$\operatorname{HP}(D_2)$};
		\node [style=none] (192)  at (0.125, -0.25) {};
		\node [style=none] (193)  at (1.125, -0.25) {};
		\node [style=none] (194)  at (-0.375, 0.75) {};
		\node [style=none] (195)  at (0.25, 0.25) {};
		\node [style=none] (196)  at (1.0, 0.75) {};
		\node [style=none] (197)  at (1.0, 0.25) {};
		\node [style=none] (198)  at (0.375, 0.375) {...};
		\node [style=none] (199)  at (-0.05, 0.75) {};
		\node [style=none] (200)  at (0.575, 0.25) {};
		\node [style=none] (201)  at (0.675, 0.75) {};
		\node [style=none] (202)  at (0.675, 0.25) {};
		\node [style=none] (203)  at (0.85, 0.375) {...};
		\node [style=none] (215)  at (-1.0, -0.75) {};
		\node [style=none] (216)  at (-1.0, -0.25) {};
		\node [style=none] (217)  at (0.375, -0.75) {};
		\node [style=none] (218)  at (-0.25, -0.25) {};
		\node [style=none] (219)  at (-0.825, -0.375) {...};
		\node [style=none] (220)  at (-0.675, -0.75) {};
		\node [style=none] (221)  at (-0.675, -0.25) {};
		\node [style=none] (222)  at (0.05, -0.75) {};
		\node [style=none] (223)  at (-0.575, -0.25) {};
		\node [style=none] (224)  at (-0.35, -0.375) {...};
		\node [style=none] (225)  at (-0.375, -0.75) {};
		\node [style=none] (226)  at (0.25, -0.25) {};
		\node [style=none] (227)  at (1.0, -0.75) {};
		\node [style=none] (228)  at (1.0, -0.25) {};
		\node [style=none] (229)  at (0.375, -0.375) {...};
		\node [style=none] (230)  at (-0.05, -0.75) {};
		\node [style=none] (231)  at (0.575, -0.25) {};
		\node [style=none] (232)  at (0.675, -0.75) {};
		\node [style=none] (233)  at (0.675, -0.25) {};
		\node [style=none] (234)  at (0.85, -0.375) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (132.center)
			 to (135.center)
			 to (136.center)
			 to (133.center)
			 to cycle;
		\draw (137.center) to (138.center);
		\draw [in=90, out=-90] (139.center) to (140.center);
		\draw (147.center) to (148.center);
		\draw [in=90, out=-90] (151.center) to (152.center);
		\draw [fill=white] (192.center)
			 to (193.center)
			 to (190.center)
			 to (189.center)
			 to cycle;
		\draw [in=90, out=-90] (194.center) to (195.center);
		\draw (196.center) to (197.center);
		\draw [in=90, out=-90] (199.center) to (200.center);
		\draw (201.center) to (202.center);
		\draw (215.center) to (216.center);
		\draw [in=-90, out=90] (217.center) to (218.center);
		\draw (220.center) to (221.center);
		\draw [in=-90, out=90] (222.center) to (223.center);
		\draw [in=-90, out=90] (225.center) to (226.center);
		\draw (227.center) to (228.center);
		\draw [in=-90, out=90] (230.center) to (231.center);
		\draw (232.center) to (233.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/equivdef/equivdef_00.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (78)  at (0.0, -1.75) {};
		\node [style=none] (81)  at (0.0, -1.25) {};
		\node [style=none] (82)  at (0.0, -1.25) {};
		\node [style=none] (83)  at (0.5, -0.25) {};
		\node [style=none] (84)  at (0.5, -1.25) {};
		\node [style=none] (85)  at (-0.5, -1.25) {};
		\node [style=none] (86)  at (-0.5, -0.25) {};
		\node [style=none] (87)  at (0.0, -0.75) {$D$};
		\node [style=none] (88)  at (0.0, -0.25) {};
		\node [style=none] (89)  at (0.0, 0.25) {};
		\node [style=none] (92)  at (0.5, 1.25) {};
		\node [style=none] (93)  at (0.5, 0.25) {};
		\node [style=none] (94)  at (-0.5, 0.25) {};
		\node [style=none] (95)  at (-0.5, 1.25) {};
		\node [style=none] (96)  at (0.0, 0.75) {$U_g $};
		\node [style=none] (97)  at (0.0, 1.25) {};
		\node [style=none] (98)  at (0.0, 1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (78.center) to (81.center);
		\draw [fill=white] (83.center)
			 to (86.center)
			 to (85.center)
			 to (84.center)
			 to cycle;
		\draw (89.center) to (88.center);
		\draw [fill=white] (95.center)
			 to (92.center)
			 to (93.center)
			 to (94.center)
			 to cycle;
		\draw (98.center) to (97.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/equivdef/equivdef_01.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (99)  at (0.0, 1.75) {};
		\node [style=none] (100)  at (0.0, 1.25) {};
		\node [style=none] (101)  at (0.0, 1.25) {};
		\node [style=none] (102)  at (0.5, 0.25) {};
		\node [style=none] (103)  at (0.5, 1.25) {};
		\node [style=none] (104)  at (-0.5, 1.25) {};
		\node [style=none] (105)  at (-0.5, 0.25) {};
		\node [style=none] (106)  at (0.0, 0.75) {$D$};
		\node [style=none] (107)  at (0.0, 0.25) {};
		\node [style=none] (108)  at (0.0, -0.25) {};
		\node [style=none] (109)  at (0.5, -1.25) {};
		\node [style=none] (110)  at (0.5, -0.25) {};
		\node [style=none] (111)  at (-0.5, -0.25) {};
		\node [style=none] (112)  at (-0.5, -1.25) {};
		\node [style=none] (113)  at (0.0, -0.75) {$U'^{\dagger}_g $};
		\node [style=none] (114)  at (0.0, -1.25) {};
		\node [style=none] (115)  at (0.0, -1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (99.center) to (100.center);
		\draw [fill=white] (104.center)
			 to (105.center)
			 to (102.center)
			 to (103.center)
			 to cycle;
		\draw (108.center) to (107.center);
		\draw [fill=white] (111.center)
			 to (110.center)
			 to (109.center)
			 to (112.center)
			 to cycle;
		\draw (115.center) to (114.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-sum/example-sum_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.312, 2.275) {};
		\node [style=dot] (1)  at (0.312, 2.525) {};
		\node [style=dot] (2)  at (0.312, 2.775) {};
		\node [style=dot] (4)  at (-0.438, 1.275) {};
		\node [style=white phase dot] (5)  at (-0.438, 1.725) {$\sqrt{2t\cos(t)}$};
		\node [style=dot] (6)  at (-0.938, 0.275) {};
		\node [style=dot] (7)  at (-0.938, 0.525) {};
		\node [style=white dot] (8)  at (-0.938, -0.275) {};
		\node [style=dot] (9)  at (-0.438, 1.025) {};
		\node [style=dot] (10)  at (0.062, -0.225) {};
		\node [style=dot] (11)  at (0.062, 0.025) {};
		\node [style=white dot] (12)  at (0.062, -0.775) {};
		\node [style=white phase dot] (13)  at (0.062, 0.4) {$\sqrt{3}$};
		\node [style=none] (14)  at (-0.938, -0.4) {};
		\node [style=white dot] (15)  at (-1.312, -0.9) {};
		\node [style=white dot] (16)  at (-1.312, -0.65) {};
		\node [style=none] (17)  at (-0.938, -1.15) {};
		\node [style=fswap] (18)  at (-1.013, -0.775) {};
		\node [style=dot] (19)  at (-0.438, -1.475) {};
		\node [style=dot] (20)  at (-0.438, -1.725) {};
		\node [style=dot] (21)  at (0.312, -2.225) {};
		\node [style=dot] (22)  at (0.312, -2.475) {};
		\node [style=dot] (23)  at (1.312, -0.225) {};
		\node [style=dot] (24)  at (1.312, 0.025) {};
		\node [style=white dot] (25)  at (1.312, -0.775) {};
		\node [style=white phase dot] (26)  at (1.312, 0.65) {$\sqrt{\Theta(t,0,\frac12)}$};
		\node [style=none] (27)  at (0.312, -2.775) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=60, out=-165] (0) to (5);
		\draw (2) to (0);
		\draw (4) to (5);
		\draw (6) to (7);
		\draw [in=-165, out=75] (7) to (9);
		\draw [bend left=45, looseness=1.25] (8) to (6);
		\draw [style=tickedge, bend right=45, looseness=1.25] (8) to (6);
		\draw (8) to (14.center);
		\draw (9) to (4);
		\draw (10) to (11);
		\draw [bend left=45, looseness=1.25] (12) to (10);
		\draw [style=tickedge, bend right=45, looseness=1.25] (12) to (10);
		\draw [in=345, out=90] (13) to (9);
		\draw (13) to (11);
		\draw [in=0, out=-90] (14.center) to (15);
		\draw [in=90, out=0] (16) to (17.center);
		\draw [in=-90, out=150, looseness=0.75] (19) to (17.center);
		\draw [in=-90, out=30] (19) to (12);
		\draw (20) to (19);
		\draw [in=165, out=-75] (20) to (21);
		\draw [in=-90, out=15] (21) to (25);
		\draw (22) to (21);
		\draw (23) to (24);
		\draw [bend left=45, looseness=1.25] (25) to (23);
		\draw [style=tickedge, bend right=45, looseness=1.25] (25) to (23);
		\draw (26) to (24);
		\draw [in=-30, out=90] (26) to (0);
		\draw (27.center) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-sum/example-sum_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (0.0, 0.0) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-sum/example-sum_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (31)  at (-0.75, -0.9) {};
		\node [style=dot] (32)  at (0.75, -0.9) {};
		\node [style=white phase dot] (33)  at (-0.75, -0.15) {$2t\cos(t)$};
		\node [style=white phase dot, align=center] (34)  at (0.75, -0.15) {$4t\cos(t)$\\$+i\Theta(t,0,\frac12)$};
		\node [style=dot] (35)  at (0.0, 1.65) {};
		\node [style=white dot] (36)  at (0.0, 1.1) {};
		\node [style=dot] (37)  at (0.0, 0.6) {};
		\node [style=none] (38)  at (0.75, -1.65) {};
		\node [style=white dot] (39)  at (-0.75, -1.4) {};
		\node [style=dot] (40)  at (0.75, -1.15) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31) to (32);
		\draw (32) to (34);
		\draw (33) to (31);
		\draw [in=0, out=90] (34) to (37);
		\draw [in=-180, out=150, looseness=1.75] (36) to (35);
		\draw [style=tickedge, in=0, out=30, looseness=1.75] (36) to (35);
		\draw (37) to (36);
		\draw [in=90, out=-180] (37) to (33);
		\draw (38.center) to (32);
		\draw (39) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/f-loop-rule/f-loop-rule_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.062, 0.0) {};
		\node [style=none] (1)  at (0.312, 0.0) {};
		\node [style=none] (2)  at (-0.312, 0.5) {};
		\node [style=none] (3)  at (-0.312, -0.5) {};
		\node [style=fswap] (4)  at (-0.062, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=45, looseness=1.50] (0.center) to (1.center);
		\draw [in=-90, out=-45, looseness=1.50] (0.center) to (1.center);
		\draw [in=90, out=-135] (0.center) to (3.center);
		\draw [in=135, out=-90] (2.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/f-loop-rule/f-loop-rule_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 0.5) {};
		\node [style=none] (7)  at (0.0, -0.5) {};
		\node [style=white phase dot] (8)  at (0.0, 0.0) {$-1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-YB/fswap-YB_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.5, 0.75) {};
		\node [style=none] (3)  at (0.0, 0.75) {};
		\node [style=none] (4)  at (-0.5, 0.25) {};
		\node [style=none] (5)  at (0.0, 0.25) {};
		\node [style=none] (6)  at (0.5, 0.25) {};
		\node [style=none] (7)  at (0.5, -0.25) {};
		\node [style=none] (8)  at (-0.5, -0.25) {};
		\node [style=none] (9)  at (0.0, -0.25) {};
		\node [style=none] (10)  at (0.0, -0.75) {};
		\node [style=none] (11)  at (-0.5, -0.75) {};
		\node [style=none] (12)  at (0.5, -0.75) {};
		\node [style=none] (13)  at (0.5, 0.75) {};
		\node [style=fswap] (14)  at (-0.25, 0.5) {};
		\node [style=fswap] (15)  at (0.25, 0.0) {};
		\node [style=fswap] (16)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (2.center) to (5.center);
		\draw [in=90, out=-90] (3.center) to (4.center);
		\draw (4.center) to (8.center);
		\draw [in=90, out=-90] (5.center) to (7.center);
		\draw [in=90, out=-90] (6.center) to (9.center);
		\draw (7.center) to (12.center);
		\draw [in=90, out=-90] (8.center) to (10.center);
		\draw [in=90, out=-90] (9.center) to (11.center);
		\draw (13.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-YB/fswap-YB_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.5, 0.75) {};
		\node [style=none] (18)  at (0.0, 0.75) {};
		\node [style=none] (19)  at (0.5, 0.25) {};
		\node [style=none] (20)  at (0.0, 0.25) {};
		\node [style=none] (21)  at (-0.5, 0.25) {};
		\node [style=none] (22)  at (-0.5, -0.25) {};
		\node [style=none] (23)  at (0.5, -0.25) {};
		\node [style=none] (24)  at (0.0, -0.25) {};
		\node [style=none] (25)  at (0.0, -0.75) {};
		\node [style=none] (26)  at (0.5, -0.75) {};
		\node [style=none] (27)  at (-0.5, -0.75) {};
		\node [style=none] (28)  at (-0.5, 0.75) {};
		\node [style=fswap] (29)  at (0.25, 0.5) {};
		\node [style=fswap] (30)  at (-0.25, 0.0) {};
		\node [style=fswap] (31)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (17.center) to (20.center);
		\draw [in=90, out=-90] (18.center) to (19.center);
		\draw (19.center) to (23.center);
		\draw [in=90, out=-90] (20.center) to (22.center);
		\draw [in=90, out=-90] (21.center) to (24.center);
		\draw (22.center) to (27.center);
		\draw [in=90, out=-90] (23.center) to (25.center);
		\draw [in=90, out=-90] (24.center) to (26.center);
		\draw (28.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-decomposition/fswap-decomposition_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.25) {};
		\node [style=none] (1)  at (0.25, -0.25) {};
		\node [style=none] (2)  at (0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=fswap] (4)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (0.center) to (1.center);
		\draw [in=90, out=-90] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-decomposition/fswap-decomposition_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (6)  at (-0.25, 0.375) {};
		\node [style=dot] (7)  at (-0.25, 0.625) {};
		\node [style=dot] (8)  at (0.25, 0.375) {};
		\node [style=dot] (9)  at (0.25, 0.625) {};
		\node [style=dot] (10)  at (0.0, 0.125) {};
		\node [style=dot] (11)  at (0.0, -0.125) {};
		\node [style=dot] (12)  at (-0.25, -0.375) {};
		\node [style=dot] (13)  at (0.25, -0.375) {};
		\node [style=dot] (14)  at (-0.25, -0.625) {};
		\node [style=dot] (15)  at (0.25, -0.625) {};
		\node [style=white phase dot] (16)  at (0.5, 0.0) {$-1$};
		\node [style=white phase dot] (17)  at (-0.5, 0.0) {$-1$};
		\node [style=none] (18)  at (-0.25, 0.875) {};
		\node [style=none] (19)  at (0.25, 0.875) {};
		\node [style=none] (20)  at (-0.25, -0.875) {};
		\node [style=none] (21)  at (0.25, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (18.center);
		\draw (6) to (10);
		\draw (8) to (16);
		\draw (10) to (11);
		\draw (10) to (8);
		\draw (11) to (13);
		\draw (12) to (17);
		\draw (12) to (11);
		\draw (13) to (21.center);
		\draw (16) to (13);
		\draw (17) to (6);
		\draw (19.center) to (8);
		\draw (20.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-involution/fswap-involution_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.25, -0.5) {};
		\node [style=none] (3)  at (0.25, -0.5) {};
		\node [style=none] (5)  at (-0.25, 0.5) {};
		\node [style=none] (7)  at (0.25, 0.5) {};
		\node [style=none] (10)  at (0.25, 0.0) {};
		\node [style=none] (11)  at (-0.25, 0.0) {};
		\node [style=fswap] (12)  at (0.0, 0.25) {};
		\node [style=fswap] (13)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (5.center) to (10.center);
		\draw [in=90, out=-90] (7.center) to (11.center);
		\draw [in=90, out=-90] (10.center) to (1.center);
		\draw [in=90, out=-90] (11.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-involution/fswap-involution_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, 0.5) {};
		\node [style=none] (4)  at (0.25, -0.5) {};
		\node [style=none] (6)  at (-0.25, 0.5) {};
		\node [style=none] (8)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4.center);
		\draw (6.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-1/fswap-removal-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.263) {};
		\node [style=none] (1)  at (0.0, 0.487) {};
		\node [style=white dot] (2)  at (-0.25, -0.087) {};
		\node [style=none] (3)  at (0.25, -0.487) {};
		\node [style=none] (4)  at (-0.5, -0.487) {};
		\node [style=none] (5)  at (-0.25, -0.487) {};
		\node [style=none] (6)  at (0.5, -0.487) {};
		\node [style=white dot] (7)  at (0.25, -0.087) {};
		\node [style=fswap] (18)  at (0.0, -0.287) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (0) to (7);
		\draw (1.center) to (0);
		\draw [in=90, out=-120, looseness=0.75] (2) to (4.center);
		\draw [in=90, out=-60, looseness=0.75] (2) to (3.center);
		\draw [in=-150, out=90] (2) to (0);
		\draw [in=90, out=-120, looseness=0.75] (7) to (5.center);
		\draw [in=90, out=-60, looseness=0.75] (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-1/fswap-removal-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (19)  at (0.0, 0.388) {};
		\node [style=none] (20)  at (0.0, 0.613) {};
		\node [style=white dot] (21)  at (-0.25, -0.212) {};
		\node [style=none] (22)  at (0.25, -0.613) {};
		\node [style=none] (23)  at (-0.5, -0.613) {};
		\node [style=none] (24)  at (-0.25, -0.613) {};
		\node [style=none] (25)  at (0.5, -0.613) {};
		\node [style=white dot] (26)  at (0.25, -0.212) {};
		\node [style=fswap] (27)  at (-0.225, 0.088) {};
		\node [style=none] (28)  at (-0.5, -0.112) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (19) to (26);
		\draw (20.center) to (19);
		\draw [in=90, out=-120, looseness=0.75] (21) to (23.center);
		\draw [in=90, out=-60, looseness=0.75] (21) to (22.center);
		\draw [in=-150, out=90] (21) to (19);
		\draw [in=90, out=-60, looseness=0.75] (26) to (25.center);
		\draw [in=90, out=-90] (28.center) to (24.center);
		\draw [in=135, out=90, looseness=1.25] (28.center) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-1/fswap-removal-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (30)  at (0.05, 0.512) {};
		\node [style=none] (31)  at (0.05, 0.738) {};
		\node [style=white dot] (32)  at (-0.2, -0.387) {};
		\node [style=none] (33)  at (0.3, -0.738) {};
		\node [style=none] (34)  at (-0.45, -0.738) {};
		\node [style=none] (35)  at (-0.2, -0.738) {};
		\node [style=none] (36)  at (0.55, -0.738) {};
		\node [style=fswap] (38)  at (-0.2, 0.088) {};
		\node [style=white dot] (39)  at (-0.55, -0.087) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=30, out=-60, looseness=1.25] (30) to (39);
		\draw (31.center) to (30);
		\draw [in=90, out=-120, looseness=0.75] (32) to (34.center);
		\draw [in=90, out=-60, looseness=0.75] (32) to (33.center);
		\draw [in=-150, out=90] (32) to (30);
		\draw [in=90, out=-90] (39) to (35.center);
		\draw [in=75, out=-15] (39) to (36.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-1/fswap-removal-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (41)  at (0.05, 0.512) {};
		\node [style=none] (42)  at (0.05, 0.738) {};
		\node [style=white dot] (43)  at (-0.2, -0.387) {};
		\node [style=none] (44)  at (0.3, -0.738) {};
		\node [style=none] (45)  at (-0.45, -0.738) {};
		\node [style=none] (46)  at (-0.2, -0.738) {};
		\node [style=none] (47)  at (0.55, -0.738) {};
		\node [style=white dot] (50)  at (-0.55, -0.087) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=30, out=-60, looseness=1.25] (41) to (50);
		\draw (42.center) to (41);
		\draw [in=90, out=-120, looseness=0.75] (43) to (45.center);
		\draw [in=90, out=-60, looseness=0.75] (43) to (44.center);
		\draw [in=-150, out=90] (43) to (41);
		\draw [in=90, out=-90] (50) to (46.center);
		\draw [in=75, out=-15] (50) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-1/fswap-removal-1_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (52)  at (0.0, 0.263) {};
		\node [style=none] (53)  at (0.0, 0.487) {};
		\node [style=white dot] (54)  at (-0.25, -0.087) {};
		\node [style=none] (55)  at (0.25, -0.487) {};
		\node [style=none] (56)  at (-0.5, -0.487) {};
		\node [style=none] (57)  at (-0.25, -0.487) {};
		\node [style=none] (58)  at (0.5, -0.487) {};
		\node [style=white dot] (59)  at (0.25, -0.087) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (52) to (59);
		\draw (53.center) to (52);
		\draw [in=90, out=-120, looseness=0.75] (54) to (56.center);
		\draw [in=90, out=-60, looseness=0.75] (54) to (55.center);
		\draw [in=-150, out=90] (54) to (52);
		\draw [in=90, out=-120, looseness=0.75] (59) to (57.center);
		\draw [in=90, out=-60, looseness=0.75] (59) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-2/fswap-removal-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.263) {};
		\node [style=none] (1)  at (0.0, 0.487) {};
		\node [style=white dot] (2)  at (-0.25, -0.087) {};
		\node [style=none] (3)  at (0.25, -0.487) {};
		\node [style=none] (4)  at (-0.5, -0.487) {};
		\node [style=none] (5)  at (-0.25, -0.487) {};
		\node [style=none] (6)  at (0.5, -0.487) {};
		\node [style=white dot] (7)  at (0.25, -0.087) {};
		\node [style=fswap] (9)  at (0.0, -0.287) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (0) to (7);
		\draw [style=tickedge, bend left=15] (0) to (2);
		\draw [style=tickedge, bend right=15] (0) to (7);
		\draw (1.center) to (0);
		\draw [in=90, out=-120, looseness=0.75] (2) to (4.center);
		\draw [in=90, out=-60, looseness=0.75] (2) to (3.center);
		\draw [in=-150, out=90] (2) to (0);
		\draw [in=90, out=-120, looseness=0.75] (7) to (5.center);
		\draw [in=90, out=-60, looseness=0.75] (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-2/fswap-removal-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (19)  at (0.0, 0.013) {};
		\node [style=none] (20)  at (0.0, 0.738) {};
		\node [style=white dot] (21)  at (-0.25, -0.337) {};
		\node [style=none] (22)  at (0.25, -0.738) {};
		\node [style=none] (23)  at (-0.5, -0.738) {};
		\node [style=none] (24)  at (-0.25, -0.738) {};
		\node [style=none] (25)  at (0.5, -0.738) {};
		\node [style=white dot] (26)  at (0.25, -0.337) {};
		\node [style=fswap] (28)  at (0.0, -0.538) {};
		\node [style=dot] (29)  at (0.0, 0.263) {};
		\node [style=white dot] (31)  at (-0.425, -0.538) {};
		\node [style=dot] (32)  at (0.0, 0.512) {};
		\node [style=white dot] (33)  at (0.425, -0.538) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (19) to (26);
		\draw (20.center) to (19);
		\draw [in=90, out=-120, looseness=0.75] (21) to (23.center);
		\draw [in=90, out=-60, looseness=0.75] (21) to (22.center);
		\draw [in=-150, out=90] (21) to (19);
		\draw [in=90, out=-120, looseness=0.75] (26) to (24.center);
		\draw [in=90, out=-60, looseness=0.75] (26) to (25.center);
		\draw [style=tickedge, bend left] (32) to (33);
		\draw [style=tickedge, bend right] (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-2/fswap-removal-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (35)  at (0.0, 0.013) {};
		\node [style=none] (36)  at (0.0, 0.738) {};
		\node [style=white dot] (37)  at (-0.25, -0.337) {};
		\node [style=none] (38)  at (0.25, -0.738) {};
		\node [style=none] (39)  at (-0.5, -0.738) {};
		\node [style=none] (40)  at (-0.25, -0.738) {};
		\node [style=none] (41)  at (0.5, -0.738) {};
		\node [style=white dot] (42)  at (0.25, -0.337) {};
		\node [style=dot] (44)  at (0.0, 0.263) {};
		\node [style=white dot] (45)  at (-0.425, -0.538) {};
		\node [style=dot] (46)  at (0.0, 0.512) {};
		\node [style=white dot] (47)  at (0.425, -0.538) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (35) to (42);
		\draw (36.center) to (35);
		\draw [in=90, out=-120, looseness=0.75] (37) to (39.center);
		\draw [in=90, out=-60, looseness=0.75] (37) to (38.center);
		\draw [in=-150, out=90] (37) to (35);
		\draw [in=90, out=-120, looseness=0.75] (42) to (40.center);
		\draw [in=90, out=-60, looseness=0.75] (42) to (41.center);
		\draw [style=tickedge, bend left] (46) to (47);
		\draw [style=tickedge, bend right] (46) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-2/fswap-removal-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (49)  at (0.0, 0.263) {};
		\node [style=none] (50)  at (0.0, 0.487) {};
		\node [style=white dot] (51)  at (-0.25, -0.087) {};
		\node [style=none] (52)  at (0.25, -0.487) {};
		\node [style=none] (53)  at (-0.5, -0.487) {};
		\node [style=none] (54)  at (-0.25, -0.487) {};
		\node [style=none] (55)  at (0.5, -0.487) {};
		\node [style=white dot] (56)  at (0.25, -0.087) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (49) to (56);
		\draw [style=tickedge, bend left=15] (49) to (51);
		\draw [style=tickedge, bend right=15] (49) to (56);
		\draw (50.center) to (49);
		\draw [in=90, out=-120, looseness=0.75] (51) to (53.center);
		\draw [in=90, out=-60, looseness=0.75] (51) to (52.center);
		\draw [in=-150, out=90] (51) to (49);
		\draw [in=90, out=-120, looseness=0.75] (56) to (54.center);
		\draw [in=90, out=-60, looseness=0.75] (56) to (55.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-3/fswap-removal-3_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.375) {};
		\node [style=none] (1)  at (0.0, 0.6) {};
		\node [style=none] (4)  at (-0.5, -0.6) {};
		\node [style=none] (5)  at (-0.25, -0.6) {};
		\node [style=none] (6)  at (0.5, -0.6) {};
		\node [style=fswap] (10)  at (0.0, -0.35) {};
		\node [style=none] (11)  at (0.25, -0.6) {};
		\node [style=white dot] (12)  at (-0.3, -0.025) {};
		\node [style=none] (13)  at (0.0, -0.35) {};
		\node [style=white dot] (14)  at (0.3, -0.025) {};
		\node [style=none] (15)  at (0.05, -0.3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (0) to (14);
		\draw [style=tickedge, bend right=15] (0) to (14);
		\draw [style=tickedge, bend left=15] (0) to (12);
		\draw (1.center) to (0);
		\draw [in=-150, out=90, looseness=0.75] (5.center) to (13.center);
		\draw [in=-30, out=90, looseness=0.75] (11.center) to (13.center);
		\draw [in=165, out=-60, looseness=0.75] (12) to (13.center);
		\draw [in=90, out=-120, looseness=0.75] (12) to (4.center);
		\draw [in=-150, out=90] (12) to (0);
		\draw [style=tickedge, in=15, out=-120, looseness=0.75] (14) to (15.center);
		\draw [in=90, out=-60, looseness=0.75] (14) to (6.center);
		\draw (15.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-3/fswap-removal-3_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (16)  at (0.0, 0.35) {};
		\node [style=none] (17)  at (0.0, 0.575) {};
		\node [style=none] (19)  at (-0.5, -0.575) {};
		\node [style=none] (20)  at (-0.25, -0.575) {};
		\node [style=none] (21)  at (0.5, -0.575) {};
		\node [style=fswap] (22)  at (0.0, -0.25) {};
		\node [style=none] (23)  at (0.25, -0.575) {};
		\node [style=white dot] (24)  at (-0.25, -0.05) {};
		\node [style=white dot] (26)  at (0.25, -0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (16) to (26);
		\draw [style=tickedge, bend right=15] (16) to (26);
		\draw [style=tickedge, bend left=15] (16) to (24);
		\draw (17.center) to (16);
		\draw [in=315, out=90, looseness=0.75] (23.center) to (24);
		\draw [in=90, out=-120, looseness=0.75] (24) to (19.center);
		\draw [in=-150, out=90] (24) to (16);
		\draw [style=tickedge, in=90, out=-60, looseness=0.75] (26) to (21.center);
		\draw [in=90, out=-135, looseness=0.75] (26) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-3/fswap-removal-3_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (29)  at (0.0, 0.35) {};
		\node [style=none] (30)  at (0.0, 0.575) {};
		\node [style=none] (32)  at (-0.5, -0.575) {};
		\node [style=none] (33)  at (-0.25, -0.575) {};
		\node [style=none] (34)  at (0.5, -0.575) {};
		\node [style=none] (36)  at (0.25, -0.575) {};
		\node [style=white dot] (37)  at (-0.25, -0.05) {};
		\node [style=none] (38)  at (0.0, -0.325) {};
		\node [style=white dot] (39)  at (0.25, -0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (29) to (39);
		\draw [style=tickedge, bend right=15] (29) to (39);
		\draw [style=tickedge, bend left=15] (29) to (37);
		\draw (30.center) to (29);
		\draw [in=-150, out=90, looseness=0.75] (33.center) to (38.center);
		\draw [in=-30, out=90, looseness=0.75] (36.center) to (38.center);
		\draw [in=165, out=-60, looseness=0.75] (37) to (38.center);
		\draw [in=90, out=-120, looseness=0.75] (37) to (32.center);
		\draw [in=-150, out=90] (37) to (29);
		\draw [in=-120, out=15, looseness=0.75] (38.center) to (39);
		\draw [style=tickedge, in=90, out=-60, looseness=0.75] (39) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-3/fswap-removal-3_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (42)  at (0.0, 0.35) {};
		\node [style=none] (43)  at (0.0, 0.575) {};
		\node [style=none] (45)  at (-0.5, -0.575) {};
		\node [style=none] (46)  at (-0.25, -0.575) {};
		\node [style=none] (47)  at (0.5, -0.575) {};
		\node [style=none] (48)  at (0.25, -0.575) {};
		\node [style=white dot] (49)  at (-0.25, -0.05) {};
		\node [style=none] (50)  at (0.0, -0.325) {};
		\node [style=white dot] (51)  at (0.25, -0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (42) to (51);
		\draw [style=tickedge, bend right=15] (42) to (51);
		\draw [style=tickedge, bend left=15] (42) to (49);
		\draw (43.center) to (42);
		\draw [in=-150, out=90, looseness=0.75] (46.center) to (50.center);
		\draw [in=-30, out=90, looseness=0.75] (48.center) to (50.center);
		\draw [in=165, out=-60, looseness=0.75] (49) to (50.center);
		\draw [in=90, out=-120, looseness=0.75] (49) to (45.center);
		\draw [in=-150, out=90] (49) to (42);
		\draw [style=tickedge, in=-120, out=15, looseness=0.75] (50.center) to (51);
		\draw [in=90, out=-60, looseness=0.75] (51) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-4/fswap-removal-4_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.0, 0.6) {};
		\node [style=none] (13)  at (-0.25, -0.6) {};
		\node [style=none] (14)  at (0.5, -0.6) {};
		\node [style=fswap] (15)  at (0.0, -0.35) {};
		\node [style=none] (16)  at (0.25, -0.6) {};
		\node [style=white dot] (19)  at (0.325, -0.05) {};
		\node [style=none] (20)  at (0.05, -0.3) {};
		\node [style=dot] (21)  at (0.0, 0.375) {};
		\node [style=none] (23)  at (-0.5, -0.6) {};
		\node [style=none] (25)  at (0.0, -0.35) {};
		\node [style=white dot] (26)  at (-0.325, -0.05) {};
		\node [style=none] (27)  at (-0.05, -0.3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (21);
		\draw [in=-150, out=90, looseness=0.75] (13.center) to (25.center);
		\draw [in=-30, out=90, looseness=0.75] (16.center) to (25.center);
		\draw [style=tickedge, in=15, out=-120, looseness=0.75] (19) to (20.center);
		\draw [in=90, out=-60, looseness=0.75] (19) to (14.center);
		\draw (20.center) to (25.center);
		\draw [in=90, out=-150] (21) to (26);
		\draw [style=tickedge, bend left=15] (21) to (26);
		\draw [in=90, out=-30] (21) to (19);
		\draw [style=tickedge, bend right=15] (21) to (19);
		\draw [style=tickedge, in=165, out=-60, looseness=0.75] (26) to (27.center);
		\draw [in=90, out=-120, looseness=0.75] (26) to (23.center);
		\draw (27.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal-4/fswap-removal-4_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (28)  at (0.0, 0.375) {};
		\node [style=none] (29)  at (0.0, 0.6) {};
		\node [style=none] (31)  at (-0.5, -0.6) {};
		\node [style=none] (32)  at (-0.25, -0.6) {};
		\node [style=none] (33)  at (0.5, -0.6) {};
		\node [style=none] (34)  at (0.25, -0.6) {};
		\node [style=white dot] (35)  at (-0.325, -0.05) {};
		\node [style=none] (36)  at (0.0, -0.35) {};
		\node [style=white dot] (37)  at (0.325, -0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-30] (28) to (37);
		\draw [style=tickedge, bend right=15] (28) to (37);
		\draw [style=tickedge, bend left=15] (28) to (35);
		\draw (29.center) to (28);
		\draw [in=-150, out=90, looseness=0.75] (32.center) to (36.center);
		\draw [in=-30, out=90, looseness=0.75] (34.center) to (36.center);
		\draw [style=tickedge, in=165, out=-60, looseness=0.75] (35) to (36.center);
		\draw [in=90, out=-120, looseness=0.75] (35) to (31.center);
		\draw [in=-150, out=90] (35) to (28);
		\draw [style=tickedge, in=-120, out=15, looseness=0.75] (36.center) to (37);
		\draw [in=90, out=-60, looseness=0.75] (37) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal/fswap-removal_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.225) {};
		\node [style=none] (1)  at (0.0, 0.525) {};
		\node [style=none] (2)  at (-0.175, -0.025) {};
		\node [style=none] (3)  at (0.175, -0.025) {};
		\node [style=none] (4)  at (0.25, -0.525) {};
		\node [style=none] (5)  at (-0.25, -0.525) {};
		\node [style=fswap] (6)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (0) to (2.center);
		\draw (1.center) to (0);
		\draw [in=90, out=-90] (2.center) to (4.center);
		\draw [in=90, out=-90] (3.center) to (5.center);
		\draw [in=-45, out=90] (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-removal/fswap-removal_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (8)  at (0.0, -0.025) {};
		\node [style=none] (9)  at (0.0, 0.525) {};
		\node [style=none] (10)  at (-0.25, -0.525) {};
		\node [style=none] (11)  at (0.25, -0.525) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (8) to (10.center);
		\draw (9.center) to (8);
		\draw [in=-45, out=90] (11.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-rotated/fswap-rotated_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.25, 0.5) {};
		\node [style=none] (2)  at (-0.25, -0.5) {};
		\node [style=fswap] (4)  at (0.0, 0.0) {};
		\node [style=none] (5)  at (-0.5, -0.5) {};
		\node [style=none] (6)  at (-0.5, 0.0) {};
		\node [style=none] (8)  at (0.5, 0.5) {};
		\node [style=none] (15)  at (0.0, 0.0) {};
		\node [style=none] (16)  at (0.5, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (2.center);
		\draw (5.center) to (6.center);
		\draw [in=120, out=90, looseness=1.75] (6.center) to (15.center);
		\draw [in=-90, out=-60, looseness=1.75] (15.center) to (16.center);
		\draw (16.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-rotated/fswap-rotated_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.25, 0.5) {};
		\node [style=none] (11)  at (0.25, 0.5) {};
		\node [style=none] (12)  at (-0.25, -0.5) {};
		\node [style=none] (13)  at (0.25, -0.5) {};
		\node [style=fswap] (14)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (10.center) to (13.center);
		\draw [in=90, out=-90] (11.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-swapped/fswap-swapped_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.25, -0.5) {};
		\node [style=none] (3)  at (-0.25, -0.5) {};
		\node [style=fswap] (4)  at (0.0, -0.25) {};
		\node [style=none] (5)  at (-0.25, 0.5) {};
		\node [style=none] (6)  at (0.25, 0.0) {};
		\node [style=none] (7)  at (0.25, 0.5) {};
		\node [style=none] (8)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (5.center) to (6.center);
		\draw [in=90, out=-90] (6.center) to (3.center);
		\draw [in=90, out=-90] (7.center) to (8.center);
		\draw [in=90, out=-90] (8.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-swapped/fswap-swapped_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.25, 0.5) {};
		\node [style=none] (11)  at (-0.25, 0.5) {};
		\node [style=fswap] (12)  at (0.0, 0.25) {};
		\node [style=none] (13)  at (-0.25, -0.5) {};
		\node [style=none] (14)  at (0.25, 0.0) {};
		\node [style=none] (15)  at (0.25, -0.5) {};
		\node [style=none] (16)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90] (13.center) to (14.center);
		\draw [in=-90, out=90] (14.center) to (11.center);
		\draw [in=-90, out=90] (15.center) to (16.center);
		\draw [in=-90, out=90] (16.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-through-Z/fswap-through-Z_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 0.625) {};
		\node [style=none] (1)  at (0.125, -0.125) {};
		\node [style=none] (2)  at (0.125, 0.625) {};
		\node [style=none] (3)  at (-0.375, -0.125) {};
		\node [style=white phase dot] (4)  at (-0.125, 0.25) {$r$};
		\node [style=none] (5)  at (0.375, 0.625) {};
		\node [style=none] (6)  at (0.375, 0.125) {};
		\node [style=none] (7)  at (-0.375, -0.625) {};
		\node [style=none] (8)  at (0.375, -0.625) {};
		\node [style=none] (9)  at (-0.125, -0.625) {};
		\node [style=fswap] (11)  at (0.125, -0.175) {};
		\node [style=none] (13)  at (-0.125, 0.525) {...};
		\node [style=none] (14)  at (0.025, -0.525) {...};
		\node [style=none] (15)  at (-0.175, -0.05) {...};
		\node [style=none] (16)  at (-0.025, -0.125) {};
		\node [style=none] (17)  at (0.225, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (0.center) to (1.center);
		\draw [in=90, out=-90] (2.center) to (3.center);
		\draw (6.center) to (5.center);
		\draw [in=270, out=90] (7.center) to (6.center);
		\draw [in=270, out=90] (8.center) to (1.center);
		\draw [in=270, out=90] (9.center) to (3.center);
		\draw [in=-75, out=90] (16.center) to (4);
		\draw [in=270, out=90] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-through-Z/fswap-through-Z_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (0.375, -0.625) {};
		\node [style=none] (19)  at (-0.125, 0.125) {};
		\node [style=none] (20)  at (-0.125, -0.625) {};
		\node [style=none] (21)  at (0.375, 0.125) {};
		\node [style=white phase dot] (22)  at (0.125, -0.25) {$r$};
		\node [style=none] (23)  at (-0.375, -0.625) {};
		\node [style=none] (24)  at (-0.375, -0.125) {};
		\node [style=none] (25)  at (0.375, 0.625) {};
		\node [style=none] (26)  at (-0.375, 0.625) {};
		\node [style=none] (27)  at (0.125, 0.625) {};
		\node [style=fswap] (28)  at (-0.125, 0.175) {};
		\node [style=none] (29)  at (0.125, -0.525) {...};
		\node [style=none] (30)  at (-0.025, 0.525) {...};
		\node [style=none] (31)  at (0.175, 0.05) {...};
		\node [style=none] (32)  at (0.025, 0.125) {};
		\node [style=none] (33)  at (-0.225, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90] (18.center) to (19.center);
		\draw [in=-90, out=90] (20.center) to (21.center);
		\draw (24.center) to (23.center);
		\draw [in=90, out=-90] (25.center) to (24.center);
		\draw [in=90, out=-90] (26.center) to (19.center);
		\draw [in=90, out=-90] (27.center) to (21.center);
		\draw [in=105, out=-90] (32.center) to (22);
		\draw [in=90, out=-90] (33.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswaps-through-W/fswaps-through-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.375, 0.625) {};
		\node [style=none] (16)  at (0.125, -0.125) {};
		\node [style=none] (17)  at (0.125, 0.625) {};
		\node [style=none] (18)  at (-0.375, -0.125) {};
		\node [style=dot] (19)  at (-0.125, 0.25) {};
		\node [style=none] (20)  at (0.375, 0.625) {};
		\node [style=none] (21)  at (0.375, 0.125) {};
		\node [style=none] (22)  at (-0.375, -0.625) {};
		\node [style=none] (23)  at (0.375, -0.625) {};
		\node [style=none] (24)  at (-0.125, -0.625) {};
		\node [style=fswap] (25)  at (-0.25, -0.375) {};
		\node [style=fswap] (26)  at (0.125, -0.175) {};
		\node [style=none] (41)  at (-0.125, 0.525) {...};
		\node [style=none] (43)  at (0.125, -0.525) {...};
		\node [style=none] (46)  at (-0.125, -0.025) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (15.center) to (16.center);
		\draw [in=90, out=-90] (17.center) to (18.center);
		\draw (21.center) to (20.center);
		\draw [in=270, out=90] (22.center) to (21.center);
		\draw [in=270, out=90] (23.center) to (16.center);
		\draw [in=270, out=90] (24.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswaps-through-W/fswaps-through-W_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (0.375, -0.625) {};
		\node [style=none] (29)  at (-0.125, 0.125) {};
		\node [style=none] (30)  at (-0.125, -0.625) {};
		\node [style=none] (31)  at (0.375, 0.125) {};
		\node [style=dot] (32)  at (0.125, -0.25) {};
		\node [style=none] (33)  at (-0.375, -0.625) {};
		\node [style=none] (34)  at (-0.375, -0.125) {};
		\node [style=none] (35)  at (0.375, 0.625) {};
		\node [style=none] (36)  at (-0.375, 0.625) {};
		\node [style=none] (37)  at (0.125, 0.625) {};
		\node [style=fswap] (38)  at (0.25, 0.375) {};
		\node [style=fswap] (39)  at (-0.125, 0.175) {};
		\node [style=white phase dot] (40)  at (-0.375, -0.3) {$-1$};
		\node [style=none] (42)  at (-0.125, 0.525) {...};
		\node [style=none] (44)  at (0.125, -0.525) {...};
		\node [style=none] (45)  at (0.125, 0.025) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90] (28.center) to (29.center);
		\draw [in=-90, out=90] (30.center) to (31.center);
		\draw (34.center) to (33.center);
		\draw [in=90, out=-90] (35.center) to (34.center);
		\draw [in=90, out=-90] (36.center) to (29.center);
		\draw [in=90, out=-90] (37.center) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-removed-by-E3/ground-removed-by-E3_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.5) {};
		\node [style=white dot] (1)  at (0.0, -0.5) {};
		\node [style=dot] (2)  at (0.0, 0.0) {};
		\node [style=none] (3)  at (0.0, 0.75) {};
		\node [style=none] (4)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=45, out=-45, loop] (0) to ();
		\draw [style=tickedge, bend right=45, looseness=1.25] (1) to (2);
		\draw [bend right=45, looseness=1.25] (2) to (1);
		\draw (3.center) to (2);
		\draw (4.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-removed-by-E3/ground-removed-by-E3_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (6)  at (0.0, 0.125) {};
		\node [style=white dot] (7)  at (0.0, 0.625) {};
		\node [style=none] (8)  at (0.0, 0.875) {};
		\node [style=white dot] (9)  at (0.0, -0.625) {};
		\node [style=dot] (10)  at (0.0, -0.125) {};
		\node [style=none] (11)  at (0.0, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=45, looseness=1.25] (6) to (7);
		\draw (6) to (10);
		\draw [bend right=45, looseness=1.25] (7) to (6);
		\draw (8.center) to (7);
		\draw [style=tickedge, bend right=45, looseness=1.25] (9) to (10);
		\draw [bend right=45, looseness=1.25] (10) to (9);
		\draw (11.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-removed-by-E3/ground-removed-by-E3_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (14)  at (0.0, 0.5) {};
		\node [style=none] (15)  at (0.0, 0.75) {};
		\node [style=none] (18)  at (0.0, -0.75) {};
		\node [style=dot] (20)  at (-0.25, 0.0) {};
		\node [style=white dot] (21)  at (0.0, -0.5) {};
		\node [style=dot] (22)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (14) to (20);
		\draw (15.center) to (14);
		\draw [bend right=60, looseness=1.50] (20) to (21);
		\draw [style=tickedge] (21) to (22);
		\draw [style=tickedge] (21) to (20);
		\draw (21) to (18.center);
		\draw [bend left=60, looseness=1.50] (22) to (21);
		\draw [style=tickedge, bend right=15] (22) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-removed-by-E3/ground-removed-by-E3_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (24)  at (0.0, 0.5) {};
		\node [style=none] (25)  at (0.0, 0.75) {};
		\node [style=none] (26)  at (0.0, -0.75) {};
		\node [style=dot] (27)  at (-0.25, 0.0) {};
		\node [style=white dot] (28)  at (0.0, -0.5) {};
		\node [style=dot] (29)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (24) to (27);
		\draw (25.center) to (24);
		\draw [bend right=60, looseness=1.50] (27) to (28);
		\draw [style=tickedge] (28) to (29);
		\draw [style=tickedge] (28) to (27);
		\draw (28) to (26.center);
		\draw [bend left=60, looseness=1.50] (29) to (28);
		\draw [bend right=15] (29) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-removed-by-E3/ground-removed-by-E3_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (32)  at (0.0, -0.25) {};
		\node [style=dot] (33)  at (0.0, 0.25) {};
		\node [style=none] (34)  at (0.0, 0.75) {};
		\node [style=none] (35)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=45, looseness=1.25] (32) to (33);
		\draw [bend right=45, looseness=1.25] (33) to (32);
		\draw (34.center) to (33);
		\draw (35.center) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-with-tick/ground-with-tick_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.375) {};
		\node [style=white dot] (1)  at (0.0, 0.125) {};
		\node [style=none] (16)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=-135, out=-45, loop] (1) to ();
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-with-tick/ground-with-tick_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (-0.125, 0.575) {};
		\node [style=white dot] (4)  at (-0.125, 0.325) {};
		\node [style=none] (5)  at (-0.125, -0.675) {};
		\node [style=white dot] (6)  at (-0.125, -0.425) {};
		\node [style=none] (8)  at (0.125, 0.675) {$\centerdot$};
		\node [style=none] (9)  at (0.125, -0.575) {$\centerdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (3.center);
		\draw [in=135, out=-45, looseness=1.50] (4) to (6);
		\draw (6) to (5.center);
		\draw [in=-135, out=45, looseness=1.50] (6) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-with-tick/ground-with-tick_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.125, 0.325) {};
		\node [style=none] (12)  at (-0.125, -0.425) {};
		\node [style=none] (14)  at (0.125, 0.425) {$\centerdot$};
		\node [style=none] (15)  at (0.125, -0.325) {$\centerdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/internaldagger/internaldagger_00.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (0.0, -0.5) {};
		\node [style=none] (32)  at (0.5, 0.5) {};
		\node [style=none] (33)  at (0.5, -0.5) {};
		\node [style=none] (34)  at (-0.5, -0.5) {};
		\node [style=none] (35)  at (-0.5, 0.5) {};
		\node [style=none] (36)  at (0.0, 0.0) {$D^{\dagger}$};
		\node [style=none] (38)  at (0.0, 0.5) {};
		\node [style=none] (39)  at (0.0, 1.0) {};
		\node [style=none] (40)  at (0.0, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (30.center) to (40.center);
		\draw [fill=white] (34.center)
			 to (33.center)
			 to (32.center)
			 to (35.center)
			 to cycle;
		\draw (39.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/internaldagger/internaldagger_01.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.0, -0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
		\node [style=none] (18)  at (0.5, 0.5) {};
		\node [style=none] (19)  at (0.5, -0.5) {};
		\node [style=none] (20)  at (-0.5, -0.5) {};
		\node [style=none] (21)  at (-0.5, 0.5) {};
		\node [style=none] (22)  at (0.0, 0.0) {$D$};
		\node [style=none] (23)  at (0.0, 0.5) {};
		\node [style=none] (25)  at (1.0, 0.5) {};
		\node [style=none] (28)  at (1.0, -1.0) {};
		\node [style=none] (29)  at (-1.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (29.center);
		\draw [style=tickedge, bend right=90, looseness=1.50] (0.center) to (3.center);
		\draw [fill=white] (20.center)
			 to (19.center)
			 to (18.center)
			 to (21.center)
			 to cycle;
		\draw [style=tickedge, bend left=90, looseness=1.50] (23.center) to (25.center);
		\draw (28.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/internaldaggerproof/internaldaggerproof_00.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.5) {};
		\node [style=none] (3)  at (0.5, -0.5) {};
		\node [style=none] (18)  at (1.0, 0.5) {};
		\node [style=none] (19)  at (1.0, -0.5) {};
		\node [style=none] (20)  at (0.0, -0.5) {};
		\node [style=none] (21)  at (0.0, 0.5) {};
		\node [style=none] (22)  at (0.5, 0.0) {$D$};
		\node [style=none] (23)  at (0.5, 0.5) {};
		\node [style=none] (25)  at (1.5, 0.5) {};
		\node [style=none] (28)  at (1.5, -1.5) {};
		\node [style=none] (29)  at (-0.5, 1.5) {};
		\node [style=none] (31)  at (-1.5, 1.5) {};
		\node [style=none] (33)  at (-0.5, 1.5) {};
		\node [style=none] (37)  at (-1.5, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (29.center);
		\draw [style=tickedge, bend right=90, looseness=1.50] (0.center) to (3.center);
		\draw [fill=white] (20.center)
			 to (19.center)
			 to (18.center)
			 to (21.center)
			 to cycle;
		\draw [style=tickedge, bend left=90, looseness=1.50] (23.center) to (25.center);
		\draw (28.center) to (25.center);
		\draw (31.center) to (37.center);
		\draw [style=tickedge, bend left=90, looseness=1.50] (31.center) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/internaldaggerproof/internaldaggerproof_01.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (-0.25, -1.0) {};
		\node [style=none] (39)  at (-0.25, 0.0) {};
		\node [style=none] (42)  at (0.25, 1.0) {};
		\node [style=none] (43)  at (0.25, 0.0) {};
		\node [style=none] (44)  at (-0.75, 0.0) {};
		\node [style=none] (45)  at (-0.75, 1.0) {};
		\node [style=none] (46)  at (-0.25, 0.5) {$D$};
		\node [style=none] (47)  at (-0.25, 1.0) {};
		\node [style=none] (49)  at (0.75, 1.0) {};
		\node [style=none] (52)  at (0.75, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (38.center);
		\draw [fill=white] (44.center)
			 to (45.center)
			 to (42.center)
			 to (43.center)
			 to cycle;
		\draw [style=tickedge, bend left=90, looseness=1.50] (47.center) to (49.center);
		\draw (52.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/internaldaggerproof2/internaldaggerproof2_00.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (0.75, -1.25) {};
		\node [style=none] (39)  at (-0.25, -1.25) {};
		\node [style=none] (40)  at (-0.75, -0.25) {};
		\node [style=none] (41)  at (-0.75, -1.25) {};
		\node [style=none] (42)  at (0.25, -1.25) {};
		\node [style=none] (43)  at (0.25, -0.25) {};
		\node [style=none] (44)  at (-0.25, -0.75) {$D^\dag$};
		\node [style=none] (45)  at (0.75, 0.75) {};
		\node [style=none] (46)  at (-0.25, -0.25) {};
		\node [style=none] (47)  at (0.75, 1.25) {$y$};
		\node [style=none] (48)  at (-0.25, 1.25) {$x$};
		\node [style=none] (49)  at (-0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (38.center) to (45.center);
		\draw [style=tickedge, bend left=90, looseness=1.50] (38.center) to (39.center);
		\draw [fill=white] (43.center)
			 to (42.center)
			 to (41.center)
			 to (40.center)
			 to cycle;
		\draw (46.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/internaldaggerproof2/internaldaggerproof2_01.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-1.5, -0.75) {};
		\node [style=none] (5)  at (-0.5, -0.75) {};
		\node [style=none] (6)  at (0.0, 0.25) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
		\node [style=none] (8)  at (-1.0, -0.75) {};
		\node [style=none] (9)  at (-1.0, 0.25) {};
		\node [style=none] (10)  at (-0.5, -0.25) {$D$};
		\node [style=none] (11)  at (-0.5, 0.25) {};
		\node [style=none] (12)  at (0.5, 0.25) {};
		\node [style=none] (13)  at (0.5, -1.25) {};
		\node [style=none] (14)  at (-1.5, 0.75) {};
		\node [style=none] (16)  at (0.5, -1.25) {};
		\node [style=none] (17)  at (1.5, -1.25) {};
		\node [style=none] (18)  at (1.5, 1.25) {$y$};
		\node [style=none] (19)  at (-1.5, 1.25) {$x$};
		\node [style=none] (20)  at (1.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (14.center);
		\draw [style=tickedge, bend right=90, looseness=1.50] (4.center) to (5.center);
		\draw [fill=white] (8.center)
			 to (7.center)
			 to (6.center)
			 to (9.center)
			 to cycle;
		\draw [style=tickedge, bend left=90, looseness=1.50] (11.center) to (12.center);
		\draw (13.center) to (12.center);
		\draw [style=tickedge, bend right=90, looseness=1.50] (16.center) to (17.center);
		\draw (17.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/internaldaggerproof2/internaldaggerproof2_02.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21)  at (-0.75, -1.25) {};
		\node [style=none] (22)  at (0.25, -1.25) {};
		\node [style=none] (23)  at (0.75, -0.25) {};
		\node [style=none] (24)  at (0.75, -1.25) {};
		\node [style=none] (25)  at (-0.25, -1.25) {};
		\node [style=none] (26)  at (-0.25, -0.25) {};
		\node [style=none] (27)  at (0.25, -0.75) {$D$};
		\node [style=none] (31)  at (-0.75, 0.75) {};
		\node [style=none] (34)  at (0.25, -0.25) {};
		\node [style=none] (35)  at (0.25, 1.25) {$y$};
		\node [style=none] (36)  at (-0.75, 1.25) {$x$};
		\node [style=none] (37)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21.center) to (31.center);
		\draw [style=tickedge, bend right=90, looseness=1.50] (21.center) to (22.center);
		\draw [fill=white] (26.center)
			 to (25.center)
			 to (24.center)
			 to (23.center)
			 to cycle;
		\draw (34.center) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/internaldaggerproof2/internaldaggerproof2_03.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (-1.0, -0.25) {};
		\node [style=none] (40)  at (1.0, -0.25) {};
		\node [style=none] (41)  at (1.0, 0.25) {$\ket{Dy}$};
		\node [style=none] (42)  at (-1.0, 0.25) {$\ket{x}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=90, looseness=1.50] (39.center) to (40.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0.5, 0.25) {};
		\node [style=none] (1) at (0.5, -0.25) {};
		\node [style=dot] (2) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/lemma-NF-Z-aux/lemma-NF-Z-aux_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (62)  at (0.0, -0.188) {};
		\node [style=white dot] (65)  at (0.0, 0.188) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (62.center) to (65);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-NF-Z/lemma-NF-Z_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.375, 0.125) {};
		\node [style=dot] (1)  at (0.375, 0.125) {};
		\node [style=white dot] (2)  at (-0.375, 0.625) {};
		\node [style=white dot] (3)  at (0.375, 0.625) {};
		\node [style=dot] (4)  at (0.375, -0.125) {};
		\node [style=white dot] (5)  at (0.0, -0.375) {};
		\node [style=none] (6)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (5);
		\draw [style=tickedge] (0) to (1);
		\draw (1) to (3);
		\draw (2) to (0);
		\draw [style=tickedge, in=135, out=45, loop] (2) to ();
		\draw [style=tickedge, in=135, out=45, loop] (3) to ();
		\draw (4) to (1);
		\draw (5) to (6.center);
		\draw (5) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-NF-Z/lemma-NF-Z_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (8)  at (-0.375, 0.312) {};
		\node [style=dot] (9)  at (0.375, 0.312) {};
		\node [style=dot] (10)  at (-0.375, 0.062) {};
		\node [style=dot] (11)  at (0.375, 0.062) {};
		\node [style=white dot] (12)  at (-0.375, -0.312) {};
		\node [style=white dot] (13)  at (0.375, -0.312) {};
		\node [style=dot] (14)  at (0.0, -0.312) {};
		\node [style=white dot] (15)  at (-0.375, -0.562) {};
		\node [style=dot] (16)  at (0.0, -0.812) {};
		\node [style=none] (17)  at (0.375, -0.812) {};
		\node [style=dot] (18)  at (-0.375, 0.812) {};
		\node [style=dot] (19)  at (0.375, 0.812) {};
		\node [style=white dot] (20)  at (0.625, 0.312) {};
		\node [style=white dot] (21)  at (-0.625, 0.312) {};
		\node [style=dot] (22)  at (-0.375, 0.562) {};
		\node [style=dot] (23)  at (0.375, 0.562) {};
		\node [style=dot] (24)  at (0.0, -0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge] (8) to (9);
		\draw (12) to (13);
		\draw (15) to (8);
		\draw (16) to (14);
		\draw (17.center) to (9);
		\draw (18) to (8);
		\draw (19) to (9);
		\draw [style=tickedge, in=45, out=-45, loop] (20) to ();
		\draw (20) to (9);
		\draw [style=tickedge, in=135, out=-135, loop] (21) to ();
		\draw (21) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-NF-Z/lemma-NF-Z_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (33)  at (-0.375, -0.562) {};
		\node [style=dot] (34)  at (0.0, -0.812) {};
		\node [style=none] (35)  at (0.375, -0.812) {};
		\node [style=dot] (36)  at (-0.375, 0.812) {};
		\node [style=dot] (37)  at (0.375, 0.812) {};
		\node [style=dot] (40)  at (-0.375, 0.562) {};
		\node [style=dot] (41)  at (0.375, 0.562) {};
		\node [style=dot] (42)  at (0.0, -0.562) {};
		\node [style=dot] (43)  at (-0.375, 0.312) {};
		\node [style=dot] (44)  at (0.375, 0.312) {};
		\node [style=dot] (45)  at (-0.375, 0.062) {};
		\node [style=dot] (46)  at (0.375, 0.062) {};
		\node [style=white dot] (47)  at (-0.375, -0.312) {};
		\node [style=white dot] (48)  at (0.375, -0.312) {};
		\node [style=dot] (49)  at (0.0, -0.312) {};
		\node [style=dot] (55)  at (0.0, 0.312) {};
		\node [style=white dot] (56)  at (0.0, 0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36) to (43);
		\draw (37) to (44);
		\draw (43) to (47);
		\draw (44) to (43);
		\draw (44) to (48);
		\draw (47) to (48);
		\draw (47) to (33);
		\draw (48) to (35.center);
		\draw (49) to (34);
		\draw [style=tickedge, in=45, out=135, loop] (56) to ();
		\draw (56) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-NF-Z/lemma-NF-Z_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (60)  at (0.062, -0.688) {};
		\node [style=dot] (66)  at (-0.062, 0.188) {};
		\node [style=white dot] (71)  at (0.062, -0.188) {};
		\node [style=dot] (73)  at (0.062, 0.438) {};
		\node [style=white dot] (74)  at (0.062, 0.688) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (66) to (71);
		\draw (66) to (73);
		\draw (71) to (60.center);
		\draw [bend left=45, looseness=1.25] (73) to (71);
		\draw [style=tickedge, in=45, out=135, loop] (74) to ();
		\draw (74) to (73);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-NF-Z/lemma-NF-Z_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (76)  at (0.0, -0.688) {};
		\node [style=dot] (77)  at (0.0, 0.087) {};
		\node [style=white dot] (78)  at (0.0, -0.438) {};
		\node [style=dot] (79)  at (0.0, 0.338) {};
		\node [style=white dot] (80)  at (0.0, 0.688) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (77) to (79);
		\draw (78) to (76.center);
		\draw [style=tickedge, in=45, out=135, loop] (80) to ();
		\draw (80) to (79);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-NF-Z/lemma-NF-Z_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (82)  at (0.0, -0.25) {};
		\node [style=white dot] (84)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (84) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-obvious-2/lemma-obvious-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (16)  at (0.0, 0.0) {};
		\node [style=none] (17)  at (0.0, -0.5) {};
		\node [style=none] (18)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=45, out=-45, loop] (16) to ();
		\draw (16) to (17.center);
		\draw [style=tickedge] (18.center) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-obvious-2/lemma-obvious-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, -0.375) {};
		\node [style=white dot] (1)  at (0.0, 0.125) {};
		\node [style=none] (2)  at (0.0, 0.625) {};
		\node [style=none] (3)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=45, looseness=1.25] (0) to (1);
		\draw (0) to (3.center);
		\draw [bend right=45, looseness=1.25] (1) to (0);
		\draw [style=tickedge] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-obvious-2/lemma-obvious-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (5)  at (-0.113, -0.375) {};
		\node [style=white dot] (6)  at (-0.113, 0.375) {};
		\node [style=none] (7)  at (-0.113, 0.625) {};
		\node [style=none] (8)  at (-0.113, -0.625) {};
		\node [style=none] (9)  at (0.112, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (8.center);
		\draw [style=tickedge, bend left=45, looseness=1.25] (5) to (6);
		\draw [style=tickedge, in=90, out=-45] (6) to (9.center);
		\draw (7.center) to (6);
		\draw [style=tickedge, in=45, out=-90] (9.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-obvious-2/lemma-obvious-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (11)  at (0.0, -0.25) {};
		\node [style=white dot] (12)  at (0.0, 0.25) {};
		\node [style=none] (13)  at (0.0, 0.625) {};
		\node [style=none] (14)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=45, looseness=1.25] (11) to (12);
		\draw (11) to (14.center);
		\draw [bend right=45, looseness=1.25] (12) to (11);
		\draw (13.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-obvious-2/lemma-obvious-2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (21)  at (0.0, 0.0) {};
		\node [style=none] (22)  at (0.0, -0.5) {};
		\node [style=none] (23)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=45, out=-45, loop] (21) to ();
		\draw (21) to (22.center);
		\draw (23.center) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-obvious/lemma-obvious_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, -0.375) {};
		\node [style=dot] (1)  at (0.0, 0.125) {};
		\node [style=none] (2)  at (0.0, 0.625) {};
		\node [style=none] (3)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=45, looseness=1.25] (0) to (1);
		\draw (0) to (3.center);
		\draw [bend right=45, looseness=1.25] (1) to (0);
		\draw [style=tickedge] (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-obvious/lemma-obvious_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (5)  at (-0.113, -0.375) {};
		\node [style=dot] (6)  at (-0.113, 0.375) {};
		\node [style=none] (7)  at (-0.113, 0.625) {};
		\node [style=none] (8)  at (-0.113, -0.625) {};
		\node [style=none] (9)  at (0.113, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (8.center);
		\draw [style=tickedge, bend left=45, looseness=1.25] (5) to (6);
		\draw [style=tickedge, in=90, out=-45] (6) to (9.center);
		\draw (7.center) to (6);
		\draw [style=tickedge, in=45, out=-90] (9.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-obvious/lemma-obvious_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (11)  at (0.0, -0.25) {};
		\node [style=dot] (12)  at (0.0, 0.25) {};
		\node [style=none] (13)  at (0.0, 0.625) {};
		\node [style=none] (14)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=45, looseness=1.25] (11) to (12);
		\draw (11) to (14.center);
		\draw [bend right=45, looseness=1.25] (12) to (11);
		\draw (13.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-obvious/lemma-obvious_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (16)  at (0.0, -0.125) {};
		\node [style=dot] (17)  at (0.0, 0.375) {};
		\node [style=none] (18)  at (0.0, 0.625) {};
		\node [style=none] (19)  at (0.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=45, looseness=1.25] (16) to (17);
		\draw [style=tickedge] (16) to (19.center);
		\draw [bend right=45, looseness=1.25] (17) to (16);
		\draw (18.center) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-sum-branch-NF/lemma-sum-branch-NF_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (-0.375, 0.0) {$r$};
		\node [style=white phase dot] (1)  at (0.375, 0.0) {$s$};
		\node [style=dot] (2)  at (-0.375, 0.75) {};
		\node [style=dot] (3)  at (0.375, 0.75) {};
		\node [style=none] (4)  at (-0.375, 1.0) {};
		\node [style=none] (5)  at (0.375, 1.0) {};
		\node [style=dot] (6)  at (-0.625, -0.75) {};
		\node [style=dot] (7)  at (-0.125, -0.75) {};
		\node [style=none] (8)  at (-0.625, -1.0) {};
		\node [style=none] (9)  at (-0.125, -1.0) {};
		\node [style=none] (10)  at (0.0, 0.9) {...};
		\node [style=none] (11)  at (-0.375, -0.85) {...};
		\node [style=dot] (12)  at (0.125, -0.75) {};
		\node [style=dot] (13)  at (0.625, -0.75) {};
		\node [style=none] (14)  at (0.125, -1.0) {};
		\node [style=none] (15)  at (0.625, -1.0) {};
		\node [style=none] (16)  at (0.375, -0.85) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (6);
		\draw [style=tickedge] (0) to (12);
		\draw (0) to (7);
		\draw [style=tickedge] (0) to (13);
		\draw [bend left=15] (0) to (3);
		\draw [style=tickedge, bend right=15] (0) to (3);
		\draw [style=tickedge] (1) to (12);
		\draw [style=tickedge] (1) to (13);
		\draw (1) to (6);
		\draw (1) to (3);
		\draw [style=tickedge, bend right=15] (1) to (2);
		\draw (2) to (0);
		\draw [bend right=15] (2) to (1);
		\draw [style=tickedge, bend right] (2) to (0);
		\draw (3) to (5.center);
		\draw [style=tickedge, bend left] (3) to (1);
		\draw (4.center) to (2);
		\draw (7) to (9.center);
		\draw (7) to (1);
		\draw (8.center) to (6);
		\draw (13) to (15.center);
		\draw (14.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-sum-branch-NF/lemma-sum-branch-NF_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (18)  at (-0.375, -0.125) {$r$};
		\node [style=white phase dot] (19)  at (0.375, -0.125) {$s$};
		\node [style=dot] (20)  at (-0.375, 1.125) {};
		\node [style=dot] (21)  at (0.375, 1.125) {};
		\node [style=none] (22)  at (-0.375, 1.375) {};
		\node [style=none] (23)  at (0.375, 1.375) {};
		\node [style=dot] (24)  at (-0.625, -0.875) {};
		\node [style=dot] (25)  at (-0.125, -0.875) {};
		\node [style=none] (26)  at (-0.625, -1.375) {};
		\node [style=none] (27)  at (-0.125, -1.375) {};
		\node [style=none] (28)  at (0.0, 1.275) {...};
		\node [style=none] (29)  at (-0.375, -0.975) {...};
		\node [style=dot] (30)  at (0.125, -0.875) {};
		\node [style=dot] (31)  at (0.625, -0.875) {};
		\node [style=none] (32)  at (0.125, -1.375) {};
		\node [style=none] (33)  at (0.625, -1.375) {};
		\node [style=none] (34)  at (0.375, -0.975) {...};
		\node [style=dot] (35)  at (-0.625, 0.875) {};
		\node [style=dot] (36)  at (-0.625, 0.625) {};
		\node [style=dot] (37)  at (-0.25, 0.875) {};
		\node [style=dot] (38)  at (-0.25, 0.625) {};
		\node [style=dot] (39)  at (0.25, 0.875) {};
		\node [style=dot] (40)  at (0.25, 0.625) {};
		\node [style=dot] (41)  at (0.625, 0.875) {};
		\node [style=dot] (42)  at (0.625, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (24);
		\draw (18) to (30);
		\draw (18) to (25);
		\draw (18) to (31);
		\draw (18) to (38);
		\draw (18) to (40);
		\draw (18) to (42);
		\draw (19) to (30);
		\draw (19) to (31);
		\draw (19) to (24);
		\draw (19) to (36);
		\draw (19) to (40);
		\draw (20) to (35);
		\draw [style=tickedge] (20) to (37);
		\draw (21) to (23.center);
		\draw [style=tickedge] (21) to (41);
		\draw (22.center) to (20);
		\draw (25) to (27.center);
		\draw (25) to (19);
		\draw (26.center) to (24);
		\draw [style=tickedge] (31) to (33.center);
		\draw [style=tickedge] (32.center) to (30);
		\draw (35) to (36);
		\draw (36) to (18);
		\draw (37) to (38);
		\draw (38) to (19);
		\draw (39) to (21);
		\draw (40) to (39);
		\draw (41) to (42);
		\draw (42) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-sum-branch-NF/lemma-sum-branch-NF_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (44)  at (-0.375, 0.125) {};
		\node [style=dot] (46)  at (-0.375, 1.125) {};
		\node [style=dot] (47)  at (0.375, 1.125) {};
		\node [style=none] (48)  at (-0.375, 1.375) {};
		\node [style=none] (49)  at (0.375, 1.375) {};
		\node [style=dot] (50)  at (-0.625, -0.875) {};
		\node [style=dot] (51)  at (-0.125, -0.875) {};
		\node [style=none] (52)  at (-0.625, -1.375) {};
		\node [style=none] (53)  at (-0.125, -1.375) {};
		\node [style=none] (54)  at (0.0, 1.275) {...};
		\node [style=none] (55)  at (-0.375, -0.975) {...};
		\node [style=dot] (56)  at (0.125, -0.875) {};
		\node [style=dot] (57)  at (0.625, -0.875) {};
		\node [style=none] (58)  at (0.125, -1.375) {};
		\node [style=none] (59)  at (0.625, -1.375) {};
		\node [style=none] (60)  at (0.375, -0.975) {...};
		\node [style=white phase dot] (61)  at (0.625, 0.375) {$r$};
		\node [style=white phase dot] (62)  at (0.625, -0.125) {$s$};
		\node [style=dot] (63)  at (0.125, 0.125) {};
		\node [style=dot] (64)  at (0.375, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (44) to (50);
		\draw (44) to (56);
		\draw (44) to (51);
		\draw (44) to (57);
		\draw [style=tickedge, bend right=15] (44) to (46);
		\draw [style=tickedge, bend left=15] (44) to (47);
		\draw [bend left=15] (44) to (46);
		\draw (47) to (49.center);
		\draw [bend left=15] (47) to (44);
		\draw (48.center) to (46);
		\draw (51) to (53.center);
		\draw (52.center) to (50);
		\draw [style=tickedge] (57) to (59.center);
		\draw [style=tickedge] (58.center) to (56);
		\draw (62) to (64);
		\draw (64) to (44);
		\draw (64) to (61);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-sum-branch-NF/lemma-sum-branch-NF_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (66)  at (0.0, 0.0) {$r{+}s$};
		\node [style=dot] (67)  at (-0.375, 0.75) {};
		\node [style=dot] (68)  at (0.375, 0.75) {};
		\node [style=none] (69)  at (-0.375, 1.0) {};
		\node [style=none] (70)  at (0.375, 1.0) {};
		\node [style=dot] (71)  at (-0.625, -0.75) {};
		\node [style=dot] (72)  at (-0.125, -0.75) {};
		\node [style=none] (73)  at (-0.625, -1.0) {};
		\node [style=none] (74)  at (-0.125, -1.0) {};
		\node [style=none] (75)  at (0.0, 0.9) {...};
		\node [style=none] (76)  at (-0.375, -0.85) {...};
		\node [style=dot] (77)  at (0.125, -0.75) {};
		\node [style=dot] (78)  at (0.625, -0.75) {};
		\node [style=none] (79)  at (0.125, -1.0) {};
		\node [style=none] (80)  at (0.625, -1.0) {};
		\node [style=none] (81)  at (0.375, -0.85) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (66) to (71);
		\draw [style=tickedge] (66) to (77);
		\draw (66) to (72);
		\draw [style=tickedge] (66) to (78);
		\draw [style=tickedge, bend right=15] (66) to (67);
		\draw [style=tickedge, bend left=15] (66) to (68);
		\draw [bend left=15] (66) to (67);
		\draw (68) to (70.center);
		\draw [bend left=15] (68) to (66);
		\draw (69.center) to (67);
		\draw (72) to (74.center);
		\draw (73.center) to (71);
		\draw (78) to (80.center);
		\draw (79.center) to (77);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-tensor/lemma-tensor_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.125, 0.213) {};
		\node [style=white dot] (2)  at (-0.125, -0.487) {};
		\node [style=dot] (3)  at (-0.125, -0.037) {};
		\node [style=white dot] (21)  at (-0.75, 0.713) {};
		\node [style=none] (22)  at (-0.925, 0.338) {};
		\node [style=none] (23)  at (-1.125, 0.538) {};
		\node [style=none] (24)  at (-1.0, 0.463) {\rotatebox{-45}{..}};
		\node [style=none] (25)  at (-0.425, 0.912) {...};
		\node [style=white dot] (26)  at (-0.25, 0.713) {};
		\node [style=none] (27)  at (-0.325, 0.338) {};
		\node [style=none] (28)  at (-0.55, 0.488) {};
		\node [style=none] (29)  at (-0.4, 0.463) {\rotatebox{-45}{..}};
		\node [style=dot] (30)  at (0.375, 0.213) {};
		\node [style=white dot] (32)  at (0.375, -0.487) {};
		\node [style=dot] (33)  at (0.375, -0.037) {};
		\node [style=white dot] (34)  at (0.125, 0.588) {};
		\node [style=dot] (35)  at (0.125, 1.212) {};
		\node [style=white dot] (36)  at (1.0, 0.713) {};
		\node [style=none] (37)  at (1.175, 0.338) {};
		\node [style=none] (38)  at (1.375, 0.538) {};
		\node [style=none] (39)  at (1.25, 0.463) {\rotatebox{45}{..}};
		\node [style=none] (40)  at (0.65, 0.912) {...};
		\node [style=white dot] (41)  at (0.5, 0.713) {};
		\node [style=none] (42)  at (0.575, 0.338) {};
		\node [style=none] (43)  at (0.8, 0.488) {};
		\node [style=none] (44)  at (0.65, 0.463) {\rotatebox{45}{..}};
		\node [style=none] (45)  at (-0.375, -1.212) {};
		\node [style=dot] (46)  at (-0.375, -0.713) {};
		\node [style=dot] (47)  at (-0.375, -0.963) {};
		\node [style=none] (48)  at (-0.425, -0.463) {};
		\node [style=none] (49)  at (-0.625, -0.662) {};
		\node [style=none] (50)  at (-0.5, -0.588) {\rotatebox{45}{..}};
		\node [style=none] (51)  at (0.625, -1.212) {};
		\node [style=dot] (52)  at (0.625, -0.713) {};
		\node [style=dot] (53)  at (0.625, -0.963) {};
		\node [style=none] (54)  at (0.675, -0.463) {};
		\node [style=none] (55)  at (0.875, -0.662) {};
		\node [style=none] (56)  at (0.75, -0.588) {\rotatebox{45}{..}};
		\node [style=none] (57)  at (-1.375, 0.863) {};
		\node [style=none] (58)  at (-1.2, 0.688) {};
		\node [style=none] (59)  at (-1.225, 0.838) {\rotatebox{-45}{..}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (0) to (26);
		\draw (0) to (34);
		\draw [style=tickedge, bend right=45, looseness=1.25] (2) to (3);
		\draw [bend right=45, looseness=1.25] (3) to (2);
		\draw [bend right] (21) to (0);
		\draw [in=-165, out=75] (21) to (35);
		\draw (22.center) to (21);
		\draw (23.center) to (21);
		\draw [bend left=15] (26) to (35);
		\draw (27.center) to (26);
		\draw (28.center) to (26);
		\draw (30) to (33);
		\draw (30) to (34);
		\draw (30) to (41);
		\draw [style=tickedge, bend right=45, looseness=1.25] (32) to (33);
		\draw [bend right=45, looseness=1.25] (33) to (32);
		\draw (35) to (34);
		\draw (35) to (34);
		\draw [bend left] (36) to (30);
		\draw [in=-15, out=105] (36) to (35);
		\draw (37.center) to (36);
		\draw (38.center) to (36);
		\draw [bend right=15] (41) to (35);
		\draw (42.center) to (41);
		\draw (43.center) to (41);
		\draw (45.center) to (47);
		\draw (46) to (47);
		\draw (46) to (2);
		\draw (46) to (48.center);
		\draw (49.center) to (46);
		\draw (51.center) to (53);
		\draw (52) to (53);
		\draw (52) to (54.center);
		\draw (52) to (32);
		\draw (55.center) to (52);
		\draw [in=180, out=45, looseness=0.75] (57.center) to (35);
		\draw [in=180, out=60, looseness=0.75] (58.center) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-tensor/lemma-tensor_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (61)  at (-0.25, 0.088) {};
		\node [style=white dot] (62)  at (-0.25, -0.612) {};
		\node [style=dot] (63)  at (-0.25, -0.162) {};
		\node [style=white dot] (64)  at (-1.375, 0.088) {};
		\node [style=none] (65)  at (-1.55, -0.287) {};
		\node [style=none] (66)  at (-1.75, -0.087) {};
		\node [style=none] (67)  at (-1.625, -0.162) {\rotatebox{-45}{..}};
		\node [style=white dot] (69)  at (-0.75, 0.088) {};
		\node [style=none] (70)  at (-0.825, -0.287) {};
		\node [style=none] (71)  at (-1.05, -0.137) {};
		\node [style=none] (72)  at (-0.9, -0.162) {\rotatebox{-45}{..}};
		\node [style=dot] (73)  at (0.25, 0.088) {};
		\node [style=white dot] (74)  at (0.25, -0.612) {};
		\node [style=dot] (75)  at (0.25, -0.162) {};
		\node [style=white dot] (76)  at (0.0, 0.463) {};
		\node [style=dot] (77)  at (0.0, 1.337) {};
		\node [style=white dot] (78)  at (1.375, 0.088) {};
		\node [style=none] (79)  at (1.55, -0.287) {};
		\node [style=none] (80)  at (1.75, -0.087) {};
		\node [style=none] (81)  at (1.625, -0.162) {\rotatebox{45}{..}};
		\node [style=white dot] (83)  at (0.75, 0.088) {};
		\node [style=none] (84)  at (0.825, -0.287) {};
		\node [style=none] (85)  at (1.05, -0.137) {};
		\node [style=none] (86)  at (0.9, -0.162) {\rotatebox{45}{..}};
		\node [style=none] (87)  at (-0.5, -1.337) {};
		\node [style=dot] (88)  at (-0.5, -0.838) {};
		\node [style=dot] (89)  at (-0.5, -1.087) {};
		\node [style=none] (90)  at (-0.55, -0.588) {};
		\node [style=none] (91)  at (-0.75, -0.787) {};
		\node [style=none] (92)  at (-0.625, -0.713) {\rotatebox{45}{..}};
		\node [style=none] (93)  at (0.5, -1.337) {};
		\node [style=dot] (94)  at (0.5, -0.838) {};
		\node [style=dot] (95)  at (0.5, -1.087) {};
		\node [style=none] (96)  at (0.55, -0.588) {};
		\node [style=none] (97)  at (0.75, -0.787) {};
		\node [style=none] (98)  at (0.625, -0.713) {\rotatebox{45}{..}};
		\node [style=none] (99)  at (-1.5, 0.838) {};
		\node [style=none] (100)  at (-1.325, 0.662) {};
		\node [style=none] (101)  at (-1.35, 0.812) {\rotatebox{-45}{..}};
		\node [style=white dot] (102)  at (-0.5, 0.713) {};
		\node [style=dot] (103)  at (-0.75, 0.562) {};
		\node [style=dot] (104)  at (-1.0, 0.413) {};
		\node [style=white dot] (105)  at (0.5, 0.713) {};
		\node [style=dot] (106)  at (0.75, 0.562) {};
		\node [style=dot] (107)  at (1.0, 0.413) {};
		\node [style=none, font={\scriptsize}] (108)  at (1.075, 0.088) {...};
		\node [style=none, font={\scriptsize}] (109)  at (-1.05, 0.088) {...};
		\node [style=dot] (110)  at (0.0, 1.087) {};
		\node [style=dot] (111)  at (0.0, 0.838) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (61) to (63);
		\draw (61) to (76);
		\draw [style=tickedge, bend right=45, looseness=1.25] (62) to (63);
		\draw [bend right=45, looseness=1.25] (63) to (62);
		\draw (65.center) to (64);
		\draw (66.center) to (64);
		\draw (70.center) to (69);
		\draw (71.center) to (69);
		\draw (73) to (75);
		\draw (73) to (76);
		\draw (73) to (105);
		\draw [style=tickedge, bend right=45, looseness=1.25] (74) to (75);
		\draw [bend right=45, looseness=1.25] (75) to (74);
		\draw (77) to (76);
		\draw (77) to (76);
		\draw (79.center) to (78);
		\draw (80.center) to (78);
		\draw (84.center) to (83);
		\draw (85.center) to (83);
		\draw (87.center) to (89);
		\draw (88) to (89);
		\draw (88) to (62);
		\draw (88) to (90.center);
		\draw (91.center) to (88);
		\draw (93.center) to (95);
		\draw (94) to (95);
		\draw (94) to (96.center);
		\draw (94) to (74);
		\draw (97.center) to (94);
		\draw [in=180, out=45, looseness=0.75] (99.center) to (77);
		\draw [in=180, out=60, looseness=0.75] (100.center) to (77);
		\draw (102) to (61);
		\draw (102) to (104);
		\draw (104) to (64);
		\draw (104) to (69);
		\draw (105) to (107);
		\draw (107) to (83);
		\draw (107) to (78);
		\draw (111) to (102);
		\draw (111) to (105);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-tensor/lemma-tensor_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (116)  at (-1.625, 0.213) {};
		\node [style=none] (117)  at (-1.8, -0.162) {};
		\node [style=none] (118)  at (-2.0, 0.038) {};
		\node [style=none] (119)  at (-1.875, -0.037) {\rotatebox{-45}{..}};
		\node [style=white dot] (120)  at (-1.0, 0.213) {};
		\node [style=none] (121)  at (-1.075, -0.162) {};
		\node [style=none] (122)  at (-1.3, -0.012) {};
		\node [style=none] (123)  at (-1.15, -0.037) {\rotatebox{-45}{..}};
		\node [style=white dot] (127)  at (0.0, 0.713) {};
		\node [style=dot] (128)  at (0.0, 1.462) {};
		\node [style=white dot] (129)  at (1.625, 0.213) {};
		\node [style=none] (130)  at (1.8, -0.162) {};
		\node [style=none] (131)  at (2.0, 0.038) {};
		\node [style=none] (132)  at (1.875, -0.037) {\rotatebox{45}{..}};
		\node [style=white dot] (133)  at (1.0, 0.213) {};
		\node [style=none] (134)  at (1.075, -0.162) {};
		\node [style=none] (135)  at (1.3, -0.012) {};
		\node [style=none] (136)  at (1.15, -0.037) {\rotatebox{45}{..}};
		\node [style=none] (137)  at (-0.75, -1.462) {};
		\node [style=dot] (138)  at (-0.75, -0.963) {};
		\node [style=dot] (139)  at (-0.75, -1.212) {};
		\node [style=none] (140)  at (-0.8, -0.713) {};
		\node [style=none] (141)  at (-1.0, -0.912) {};
		\node [style=none] (142)  at (-0.875, -0.838) {\rotatebox{45}{..}};
		\node [style=none] (143)  at (0.75, -1.462) {};
		\node [style=dot] (144)  at (0.75, -0.963) {};
		\node [style=dot] (145)  at (0.75, -1.212) {};
		\node [style=none] (146)  at (0.8, -0.713) {};
		\node [style=none] (147)  at (1.0, -0.912) {};
		\node [style=none] (148)  at (0.875, -0.838) {\rotatebox{45}{..}};
		\node [style=none] (149)  at (-1.75, 0.963) {};
		\node [style=none] (150)  at (-1.575, 0.787) {};
		\node [style=none] (151)  at (-1.6, 0.938) {\rotatebox{-45}{..}};
		\node [style=white dot] (152)  at (-0.75, 0.838) {};
		\node [style=dot] (153)  at (-1.0, 0.688) {};
		\node [style=dot] (154)  at (-1.25, 0.538) {};
		\node [style=white dot] (155)  at (0.75, 0.838) {};
		\node [style=dot] (156)  at (1.0, 0.688) {};
		\node [style=dot] (157)  at (1.25, 0.538) {};
		\node [style=none, font={\scriptsize}] (158)  at (1.325, 0.213) {...};
		\node [style=none, font={\scriptsize}] (159)  at (-1.3, 0.213) {...};
		\node [style=dot] (160)  at (0.0, 1.212) {};
		\node [style=dot] (161)  at (0.0, 0.963) {};
		\node [style=dot] (162)  at (-0.425, -0.463) {};
		\node [style=dot] (163)  at (-0.425, -0.713) {};
		\node [style=dot] (164)  at (-0.625, 0.463) {};
		\node [style=white dot] (165)  at (-0.625, -0.237) {};
		\node [style=dot] (166)  at (-0.625, 0.213) {};
		\node [style=dot] (167)  at (-0.225, 0.463) {};
		\node [style=white dot] (168)  at (-0.225, -0.237) {};
		\node [style=dot] (169)  at (-0.225, 0.213) {};
		\node [style=dot] (170)  at (0.425, -0.463) {};
		\node [style=dot] (171)  at (0.425, -0.713) {};
		\node [style=dot] (172)  at (0.225, 0.463) {};
		\node [style=white dot] (173)  at (0.225, -0.237) {};
		\node [style=dot] (174)  at (0.225, 0.213) {};
		\node [style=dot] (175)  at (0.625, 0.463) {};
		\node [style=white dot] (176)  at (0.625, -0.237) {};
		\node [style=dot] (177)  at (0.625, 0.213) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (116);
		\draw (118.center) to (116);
		\draw (121.center) to (120);
		\draw (122.center) to (120);
		\draw (127) to (172);
		\draw (128) to (127);
		\draw (128) to (127);
		\draw (130.center) to (129);
		\draw (131.center) to (129);
		\draw (134.center) to (133);
		\draw (135.center) to (133);
		\draw (137.center) to (139);
		\draw (138) to (139);
		\draw (138) to (140.center);
		\draw (141.center) to (138);
		\draw (143.center) to (145);
		\draw (144) to (145);
		\draw (144) to (146.center);
		\draw (144) to (171);
		\draw (147.center) to (144);
		\draw [in=180, out=45, looseness=0.75] (149.center) to (128);
		\draw [in=180, out=60, looseness=0.75] (150.center) to (128);
		\draw (152) to (154);
		\draw (154) to (116);
		\draw (154) to (120);
		\draw (155) to (157);
		\draw (157) to (133);
		\draw (157) to (129);
		\draw (161) to (152);
		\draw (161) to (155);
		\draw (162) to (163);
		\draw (163) to (138);
		\draw (164) to (166);
		\draw (164) to (152);
		\draw [style=tickedge, bend right=45, looseness=1.25] (165) to (166);
		\draw [bend right] (165) to (162);
		\draw [bend right=45, looseness=1.25] (166) to (165);
		\draw (167) to (169);
		\draw (167) to (127);
		\draw [style=tickedge, bend right=45, looseness=1.25] (168) to (169);
		\draw [bend left] (168) to (162);
		\draw [bend right=45, looseness=1.25] (169) to (168);
		\draw (170) to (171);
		\draw (172) to (174);
		\draw [style=tickedge, bend right=45, looseness=1.25] (173) to (174);
		\draw [bend right] (173) to (170);
		\draw [bend right=45, looseness=1.25] (174) to (173);
		\draw (175) to (177);
		\draw (175) to (155);
		\draw [style=tickedge, bend right=45, looseness=1.25] (176) to (177);
		\draw [bend left] (176) to (170);
		\draw [bend right=45, looseness=1.25] (177) to (176);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-tensor/lemma-tensor_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (179)  at (-0.075, 0.225) {};
		\node [style=white dot] (180)  at (-0.075, -0.475) {};
		\node [style=dot] (181)  at (-0.075, -0.025) {};
		\node [style=white dot] (182)  at (-0.75, 0.775) {};
		\node [style=none] (183)  at (-0.925, 0.4) {};
		\node [style=none] (184)  at (-1.125, 0.6) {};
		\node [style=none] (185)  at (-1.0, 0.525) {\rotatebox{-45}{..}};
		\node [style=none] (186)  at (-0.425, 0.975) {...};
		\node [style=white dot] (187)  at (-0.25, 0.775) {};
		\node [style=none] (188)  at (-0.325, 0.4) {};
		\node [style=none] (189)  at (-0.55, 0.55) {};
		\node [style=none] (190)  at (-0.4, 0.525) {\rotatebox{-45}{..}};
		\node [style=white dot] (194)  at (0.125, 0.65) {};
		\node [style=dot] (195)  at (0.125, 1.275) {};
		\node [style=white dot] (196)  at (1.0, 0.775) {};
		\node [style=none] (197)  at (1.175, 0.4) {};
		\node [style=none] (198)  at (1.375, 0.6) {};
		\node [style=none] (199)  at (1.25, 0.525) {\rotatebox{45}{..}};
		\node [style=none] (200)  at (0.65, 0.975) {...};
		\node [style=white dot] (201)  at (0.5, 0.775) {};
		\node [style=none] (202)  at (0.575, 0.4) {};
		\node [style=none] (203)  at (0.8, 0.55) {};
		\node [style=none] (204)  at (0.65, 0.525) {\rotatebox{45}{..}};
		\node [style=none] (205)  at (-0.6, -1.275) {};
		\node [style=dot] (206)  at (-0.6, -0.775) {};
		\node [style=dot] (207)  at (-0.6, -1.025) {};
		\node [style=none] (208)  at (-0.65, -0.525) {};
		\node [style=none] (209)  at (-0.85, -0.725) {};
		\node [style=none] (210)  at (-0.725, -0.65) {\rotatebox{45}{..}};
		\node [style=none] (217)  at (-1.375, 0.925) {};
		\node [style=none] (218)  at (-1.2, 0.75) {};
		\node [style=none] (219)  at (-1.225, 0.9) {\rotatebox{-45}{..}};
		\node [style=dot] (220)  at (-0.475, 0.15) {};
		\node [style=white dot] (221)  at (-0.475, -0.55) {};
		\node [style=dot] (222)  at (-0.475, -0.1) {};
		\node [style=dot] (223)  at (0.325, 0.225) {};
		\node [style=white dot] (224)  at (0.325, -0.475) {};
		\node [style=dot] (225)  at (0.325, -0.025) {};
		\node [style=none] (226)  at (0.85, -1.275) {};
		\node [style=dot] (227)  at (0.85, -0.775) {};
		\node [style=dot] (228)  at (0.85, -1.025) {};
		\node [style=none] (229)  at (0.9, -0.525) {};
		\node [style=none] (230)  at (1.1, -0.725) {};
		\node [style=none] (231)  at (0.975, -0.65) {\rotatebox{-45}{..}};
		\node [style=dot] (232)  at (0.725, 0.15) {};
		\node [style=white dot] (233)  at (0.725, -0.55) {};
		\node [style=dot] (234)  at (0.725, -0.1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (179) to (181);
		\draw (179) to (194);
		\draw [style=tickedge, bend right=45, looseness=1.25] (180) to (181);
		\draw [bend right=45, looseness=1.25] (181) to (180);
		\draw [in=-165, out=75] (182) to (195);
		\draw (182) to (220);
		\draw (183.center) to (182);
		\draw (184.center) to (182);
		\draw [bend left=15] (187) to (195);
		\draw (188.center) to (187);
		\draw (189.center) to (187);
		\draw (195) to (194);
		\draw (195) to (194);
		\draw [in=-15, out=105] (196) to (195);
		\draw (197.center) to (196);
		\draw (198.center) to (196);
		\draw [bend right=15] (201) to (195);
		\draw (202.center) to (201);
		\draw (203.center) to (201);
		\draw (205.center) to (207);
		\draw (206) to (207);
		\draw (206) to (180);
		\draw (206) to (208.center);
		\draw (206) to (221);
		\draw (209.center) to (206);
		\draw [in=180, out=45, looseness=0.75] (217.center) to (195);
		\draw [in=180, out=60, looseness=0.75] (218.center) to (195);
		\draw (220) to (222);
		\draw [in=-60, out=30] (220) to (187);
		\draw [style=tickedge, bend right=45, looseness=1.25] (221) to (222);
		\draw [bend right=45, looseness=1.25] (222) to (221);
		\draw (223) to (225);
		\draw (223) to (194);
		\draw [style=tickedge, bend right=45, looseness=1.25] (224) to (225);
		\draw [bend right=45, looseness=1.25] (225) to (224);
		\draw (226.center) to (228);
		\draw (227) to (228);
		\draw (227) to (224);
		\draw (227) to (229.center);
		\draw (227) to (233);
		\draw (230.center) to (227);
		\draw (232) to (234);
		\draw [in=-120, out=150] (232) to (201);
		\draw (232) to (196);
		\draw [style=tickedge, bend right=45, looseness=1.25] (233) to (234);
		\draw [bend right=45, looseness=1.25] (234) to (233);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/naturality/naturality_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.5) {};
		\node [style=none] (1)  at (0.25, 0.5) {};
		\node [style=none] (2)  at (-0.125, 0.25) {$D$};
		\node [style=none] (3)  at (-0.5, 0.0) {};
		\node [style=none] (4)  at (0.25, 0.0) {};
		\node [style=none] (5)  at (-0.375, 0.75) {};
		\node [style=none] (6)  at (-0.375, 0.5) {};
		\node [style=none] (7)  at (0.125, 0.75) {};
		\node [style=none] (8)  at (0.125, 0.5) {};
		\node [style=none] (10)  at (-0.375, 0.0) {};
		\node [style=none] (11)  at (-0.375, -0.25) {};
		\node [style=none] (12)  at (0.125, 0.0) {};
		\node [style=none] (13)  at (0.125, -0.25) {};
		\node [style=none] (15)  at (-0.125, 0.7) {$\overset{n}{...}$};
		\node [style=none] (16)  at (-0.125, -0.2) {$\underset{m}{...}$};
		\node [style=none] (17)  at (0.5, 0.75) {};
		\node [style=none] (18)  at (0.5, -0.125) {};
		\node [style=none] (19)  at (-0.5, -0.75) {};
		\node [style=none] (20)  at (0.5, -0.75) {};
		\node [style=none] (21)  at (0.0, -0.75) {};
		\node [style=none] (22)  at (0.2, -0.7) {$\underset{m}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (1.center)
			 to (0.center)
			 to (3.center)
			 to (4.center)
			 to cycle;
		\draw (5.center) to (6.center);
		\draw (7.center) to (8.center);
		\draw (10.center) to (11.center);
		\draw [in=90, out=-90] (11.center) to (21.center);
		\draw (12.center) to (13.center);
		\draw [in=90, out=-90] (13.center) to (20.center);
		\draw (17.center) to (18.center);
		\draw [in=90, out=-90, looseness=0.75] (18.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/naturality/naturality_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (0.5, -0.5) {};
		\node [style=none] (24)  at (-0.25, -0.5) {};
		\node [style=none] (25)  at (0.125, -0.25) {$D$};
		\node [style=none] (26)  at (0.5, 0.0) {};
		\node [style=none] (27)  at (-0.25, 0.0) {};
		\node [style=none] (28)  at (0.375, -0.75) {};
		\node [style=none] (29)  at (0.375, -0.5) {};
		\node [style=none] (30)  at (-0.125, -0.75) {};
		\node [style=none] (31)  at (-0.125, -0.5) {};
		\node [style=none] (32)  at (0.375, 0.0) {};
		\node [style=none] (33)  at (0.375, 0.25) {};
		\node [style=none] (34)  at (-0.125, 0.0) {};
		\node [style=none] (35)  at (-0.125, 0.25) {};
		\node [style=none] (36)  at (0.125, -0.7) {$\underset{m}{...}$};
		\node [style=none] (37)  at (0.125, 0.2) {$\overset{n}{...}$};
		\node [style=none] (38)  at (-0.5, -0.75) {};
		\node [style=none] (39)  at (-0.5, 0.125) {};
		\node [style=none] (40)  at (0.5, 0.75) {};
		\node [style=none] (41)  at (-0.5, 0.75) {};
		\node [style=none] (42)  at (0.0, 0.75) {};
		\node [style=none] (43)  at (-0.2, 0.7) {$\overset{n}{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (27.center)
			 to (24.center)
			 to (23.center)
			 to (26.center)
			 to cycle;
		\draw (28.center) to (29.center);
		\draw (30.center) to (31.center);
		\draw (32.center) to (33.center);
		\draw [in=-90, out=90] (33.center) to (42.center);
		\draw (34.center) to (35.center);
		\draw [in=-90, out=90] (35.center) to (41.center);
		\draw (38.center) to (39.center);
		\draw [in=-90, out=90, looseness=0.75] (39.center) to (40.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-W-through-fswap/orig-W-through-fswap_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.125) {};
		\node [style=dot] (1)  at (0.0, 0.375) {};
		\node [style=none] (2)  at (0.0, 0.625) {};
		\node [style=none] (3)  at (-0.25, -0.625) {};
		\node [style=none] (4)  at (0.25, -0.625) {};
		\node [style=none] (5)  at (-0.5, -0.625) {};
		\node [style=none] (6)  at (0.5, 0.125) {};
		\node [style=none] (7)  at (0.5, 0.625) {};
		\node [style=fswap] (8)  at (-0.225, -0.3) {};
		\node [style=fswap] (9)  at (0.2, -0.175) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (0) to (3.center);
		\draw (2.center) to (0);
		\draw [in=-45, out=90] (4.center) to (0);
		\draw [in=90, out=-90] (6.center) to (5.center);
		\draw (7.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-W-through-fswap/orig-W-through-fswap_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (11)  at (0.0, -0.125) {};
		\node [style=dot] (12)  at (0.0, 0.375) {};
		\node [style=none] (13)  at (0.0, 0.625) {};
		\node [style=none] (14)  at (-0.25, -0.625) {};
		\node [style=none] (15)  at (0.25, -0.625) {};
		\node [style=none] (16)  at (-0.5, -0.25) {};
		\node [style=none] (17)  at (0.5, 0.5) {};
		\node [style=none] (18)  at (0.5, 0.625) {};
		\node [style=fswap] (19)  at (0.0, 0.125) {};
		\node [style=none] (21)  at (-0.5, -0.625) {};
		\node [style=white phase dot] (22)  at (-0.5, -0.375) {-$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (11) to (14.center);
		\draw (13.center) to (11);
		\draw [in=-45, out=90] (15.center) to (11);
		\draw [in=90, out=-90] (17.center) to (16.center);
		\draw (18.center) to (17.center);
		\draw (21.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-W-through-fswap/orig-W-through-fswap_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (24)  at (0.0, -0.188) {};
		\node [style=dot] (25)  at (0.0, 0.062) {};
		\node [style=none] (26)  at (0.0, 0.688) {};
		\node [style=none] (27)  at (-0.25, -0.688) {};
		\node [style=none] (28)  at (0.25, -0.688) {};
		\node [style=none] (29)  at (-0.5, -0.062) {};
		\node [style=none] (30)  at (0.5, 0.688) {};
		\node [style=fswap] (32)  at (0.0, 0.312) {};
		\node [style=none] (33)  at (-0.5, -0.688) {};
		\node [style=white phase dot] (34)  at (-0.5, -0.438) {-$1$};
		\node [style=white phase dot] (35)  at (-0.5, -0.038) {-$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (24) to (27.center);
		\draw (26.center) to (24);
		\draw [in=-45, out=90] (28.center) to (24);
		\draw [in=90, out=-90] (30.center) to (29.center);
		\draw (33.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-W-through-fswap/orig-W-through-fswap_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (37)  at (0.0, -0.188) {};
		\node [style=dot] (38)  at (0.0, 0.062) {};
		\node [style=none] (39)  at (0.0, 0.688) {};
		\node [style=none] (40)  at (-0.25, -0.688) {};
		\node [style=none] (41)  at (0.25, -0.688) {};
		\node [style=none] (42)  at (-0.5, -0.062) {};
		\node [style=none] (43)  at (0.5, 0.688) {};
		\node [style=fswap] (44)  at (0.0, 0.312) {};
		\node [style=none] (45)  at (-0.5, -0.688) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (37) to (40.center);
		\draw (39.center) to (37);
		\draw [in=-45, out=90] (41.center) to (37);
		\draw [in=90, out=-90] (43.center) to (42.center);
		\draw (45.center) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-Z-loop/orig-Z-loop_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.125) {};
		\node [style=none] (1)  at (0.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=45, loop] (0) to ();
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-Z-loop/orig-Z-loop_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (3)  at (-0.25, -0.125) {};
		\node [style=none] (4)  at (-0.25, -0.375) {};
		\node [style=dot] (5)  at (-0.25, 0.375) {};
		\node [style=dot] (6)  at (0.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (3);
		\draw (5) to (3);
		\draw (5) to (6);
		\draw (6) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-Z-loop/orig-Z-loop_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (8)  at (-0.25, -0.25) {};
		\node [style=none] (9)  at (-0.25, -0.75) {};
		\node [style=dot] (10)  at (-0.25, 0.25) {};
		\node [style=dot] (11)  at (0.25, 0.25) {};
		\node [style=white dot] (12)  at (0.25, -0.25) {};
		\node [style=dot] (13)  at (-0.25, 0.5) {};
		\node [style=dot] (14)  at (-0.25, 0.75) {};
		\node [style=dot] (15)  at (0.25, 0.5) {};
		\node [style=dot] (16)  at (0.25, 0.75) {};
		\node [style=white dot] (17)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (8);
		\draw (10) to (8);
		\draw (10) to (12);
		\draw (11) to (8);
		\draw (12) to (11);
		\draw (14) to (10);
		\draw (16) to (11);
		\draw (17) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-Z-loop/orig-Z-loop_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.25, -0.75) {};
		\node [style=dot] (25)  at (-0.25, 0.75) {};
		\node [style=dot] (27)  at (0.25, 0.75) {};
		\node [style=white dot] (28)  at (0.25, -0.5) {};
		\node [style=dot] (29)  at (0.0, -0.25) {};
		\node [style=dot] (30)  at (0.0, 0.0) {};
		\node [style=white dot] (31)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (31);
		\draw [in=90, out=-135] (29) to (20.center);
		\draw (29) to (28);
		\draw (31) to (27);
		\draw (31) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-Z-loop/orig-Z-loop_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (33)  at (-0.25, -0.75) {};
		\node [style=dot] (34)  at (0.0, 0.25) {};
		\node [style=dot] (35)  at (0.25, 0.75) {};
		\node [style=white dot] (36)  at (0.25, -0.5) {};
		\node [style=dot] (37)  at (0.0, -0.25) {};
		\node [style=dot] (38)  at (0.0, 0.0) {};
		\node [style=dot] (39)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34) to (37);
		\draw [in=90, out=-135] (37) to (33.center);
		\draw (37) to (36);
		\draw (39) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-Z-loop/orig-Z-loop_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (41)  at (0.0, 0.25) {};
		\node [style=dot] (42)  at (0.0, 0.0) {};
		\node [style=none] (43)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43.center) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-Z-loop/orig-Z-loop_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (45)  at (0.0, 0.125) {};
		\node [style=none] (46)  at (0.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (46.center) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-floop-sym/orig-floop-sym_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.125, 0.375) {};
		\node [style=none] (1)  at (0.125, -0.125) {};
		\node [style=none] (2)  at (0.125, 0.125) {};
		\node [style=none] (3)  at (-0.125, -0.375) {};
		\node [style=none] (4)  at (0.125, 0.125) {};
		\node [style=fswap] (5)  at (-0.025, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.50] (1.center) to (2.center);
		\draw [in=-90, out=180, looseness=0.75] (1.center) to (0.center);
		\draw [in=90, out=-180, looseness=0.75] (4.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-floop-sym/orig-floop-sym_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.125, 0.875) {};
		\node [style=none] (8)  at (-0.375, 0.375) {};
		\node [style=none] (9)  at (-0.375, 0.875) {};
		\node [style=none] (10)  at (0.125, 0.375) {};
		\node [style=none] (11)  at (0.125, 0.875) {};
		\node [style=none] (12)  at (0.125, 0.375) {};
		\node [style=none] (13)  at (-0.375, -0.125) {};
		\node [style=none] (14)  at (-0.375, 0.375) {};
		\node [style=none] (15)  at (0.125, -0.125) {};
		\node [style=none] (16)  at (0.125, 0.375) {};
		\node [style=none] (17)  at (0.125, -0.125) {};
		\node [style=none] (18)  at (-0.375, -0.625) {};
		\node [style=none] (19)  at (-0.375, -0.125) {};
		\node [style=none] (20)  at (0.125, -0.625) {};
		\node [style=none] (21)  at (0.125, -0.125) {};
		\node [style=none] (22)  at (-0.375, -0.875) {};
		\node [style=none] (23)  at (0.375, -0.625) {};
		\node [style=none] (24)  at (0.375, 0.875) {};
		\node [style=fswap] (25)  at (-0.125, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=270, out=90] (8.center) to (7.center);
		\draw [in=270, out=90] (10.center) to (9.center);
		\draw [in=270, out=90] (13.center) to (12.center);
		\draw [in=270, out=90] (15.center) to (14.center);
		\draw [in=270, out=90] (18.center) to (17.center);
		\draw [in=270, out=90] (20.center) to (19.center);
		\draw [bend right=90, looseness=1.75] (20.center) to (23.center);
		\draw (22.center) to (18.center);
		\draw [bend right=90, looseness=1.75] (24.center) to (11.center);
		\draw (24.center) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-floop-sym/orig-floop-sym_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (0.125, 0.875) {};
		\node [style=none] (28)  at (-0.375, 0.375) {};
		\node [style=none] (29)  at (-0.375, 0.875) {};
		\node [style=none] (30)  at (0.125, 0.375) {};
		\node [style=none] (31)  at (0.125, 0.875) {};
		\node [style=none] (32)  at (0.125, 0.375) {};
		\node [style=none] (33)  at (-0.375, -0.125) {};
		\node [style=none] (34)  at (-0.375, 0.375) {};
		\node [style=none] (35)  at (0.125, -0.125) {};
		\node [style=none] (36)  at (0.125, 0.375) {};
		\node [style=none] (37)  at (0.125, -0.125) {};
		\node [style=none] (38)  at (-0.375, -0.625) {};
		\node [style=none] (39)  at (-0.375, -0.125) {};
		\node [style=none] (40)  at (0.125, -0.625) {};
		\node [style=none] (41)  at (0.125, -0.125) {};
		\node [style=none] (42)  at (-0.375, -0.875) {};
		\node [style=none] (43)  at (0.375, -0.625) {};
		\node [style=none] (44)  at (0.375, 0.875) {};
		\node [style=fswap] (45)  at (-0.125, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=270, out=90] (28.center) to (27.center);
		\draw [in=270, out=90] (30.center) to (29.center);
		\draw [in=270, out=90] (33.center) to (32.center);
		\draw [in=270, out=90] (35.center) to (34.center);
		\draw [in=270, out=90] (38.center) to (37.center);
		\draw [in=270, out=90] (40.center) to (39.center);
		\draw [bend right=90, looseness=1.75] (40.center) to (43.center);
		\draw (42.center) to (38.center);
		\draw [bend right=90, looseness=1.75] (44.center) to (31.center);
		\draw (44.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-floop-sym/orig-floop-sym_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (47)  at (-0.375, 0.75) {};
		\node [style=none] (48)  at (-0.125, 0.25) {};
		\node [style=none] (49)  at (0.375, 1.0) {};
		\node [style=none] (50)  at (0.375, 0.25) {};
		\node [style=none] (51)  at (-0.375, 0.75) {};
		\node [style=none] (52)  at (0.375, 0.25) {};
		\node [style=none] (53)  at (-0.125, -0.25) {};
		\node [style=none] (54)  at (-0.125, 0.25) {};
		\node [style=none] (55)  at (0.375, -0.25) {};
		\node [style=none] (56)  at (0.375, 0.25) {};
		\node [style=none] (57)  at (0.375, -0.25) {};
		\node [style=none] (58)  at (0.375, -0.75) {};
		\node [style=none] (59)  at (-0.125, -0.25) {};
		\node [style=none] (60)  at (-0.375, -0.75) {};
		\node [style=none] (61)  at (0.375, -0.25) {};
		\node [style=none] (62)  at (0.375, -1.0) {};
		\node [style=none] (63)  at (-0.125, -0.75) {};
		\node [style=none] (64)  at (-0.125, 0.75) {};
		\node [style=fswap] (65)  at (0.125, 0.0) {};
		\node [style=none] (66)  at (-0.375, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=270, out=90] (48.center) to (47.center);
		\draw [in=270, out=90] (50.center) to (49.center);
		\draw [in=270, out=90] (53.center) to (52.center);
		\draw [in=270, out=90] (55.center) to (54.center);
		\draw [in=270, out=90] (58.center) to (57.center);
		\draw [in=270, out=90] (60.center) to (59.center);
		\draw [bend right=90, looseness=1.75] (60.center) to (63.center);
		\draw (62.center) to (58.center);
		\draw [bend right=90, looseness=1.75] (64.center) to (51.center);
		\draw [in=270, out=90] (66.center) to (64.center);
		\draw [in=90, out=-90] (66.center) to (63.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-floop-sym/orig-floop-sym_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (68)  at (0.125, 0.375) {};
		\node [style=none] (69)  at (-0.125, -0.125) {};
		\node [style=none] (70)  at (-0.125, 0.125) {};
		\node [style=none] (71)  at (0.125, -0.375) {};
		\node [style=none] (72)  at (-0.125, 0.125) {};
		\node [style=fswap] (73)  at (0.025, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.50] (69.center) to (70.center);
		\draw [in=-90, out=0, looseness=0.75] (69.center) to (68.center);
		\draw [in=90, out=0, looseness=0.75] (72.center) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-floop-through-Z/orig-floop-through-Z_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.125) {};
		\node [style=none] (1)  at (0.0, -0.375) {};
		\node [style=none] (2)  at (0.0, -0.125) {};
		\node [style=none] (3)  at (-0.25, -0.625) {};
		\node [style=none] (4)  at (0.0, -0.125) {};
		\node [style=fswap] (5)  at (-0.15, -0.25) {};
		\node [style=white dot] (6)  at (0.0, 0.375) {};
		\node [style=none] (7)  at (0.25, 0.125) {};
		\node [style=none] (8)  at (0.25, -0.625) {};
		\node [style=none] (9)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-150, out=90] (0.center) to (6);
		\draw [bend right=90, looseness=1.50] (1.center) to (2.center);
		\draw [in=-90, out=180, looseness=0.75] (1.center) to (0.center);
		\draw [in=90, out=-180, looseness=0.75] (4.center) to (3.center);
		\draw [in=90, out=-30] (6) to (7.center);
		\draw (8.center) to (7.center);
		\draw (9.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-floop-through-Z/orig-floop-through-Z_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (-0.25, 0.125) {};
		\node [style=white dot] (17)  at (0.0, 0.375) {};
		\node [style=none] (18)  at (0.25, 0.125) {};
		\node [style=none] (19)  at (0.25, -0.625) {};
		\node [style=none] (20)  at (0.0, 0.625) {};
		\node [style=none] (21)  at (-0.25, -0.625) {};
		\node [style=white phase dot] (22)  at (-0.25, -0.25) {-$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-150, out=90] (11.center) to (17);
		\draw [in=90, out=-30] (17) to (18.center);
		\draw (19.center) to (18.center);
		\draw (20.center) to (17);
		\draw (21.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-floop-through-Z/orig-floop-through-Z_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (-0.25, -0.375) {};
		\node [style=white dot] (25)  at (0.0, -0.125) {};
		\node [style=none] (26)  at (0.25, -0.375) {};
		\node [style=none] (27)  at (0.25, -0.625) {};
		\node [style=none] (28)  at (0.0, 0.625) {};
		\node [style=none] (29)  at (-0.25, -0.625) {};
		\node [style=white phase dot] (30)  at (0.0, 0.25) {-$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-150, out=90] (24.center) to (25);
		\draw [in=90, out=-30] (25) to (26.center);
		\draw (27.center) to (26.center);
		\draw (28.center) to (25);
		\draw (29.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-floop-through-Z/orig-floop-through-Z_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32)  at (-0.25, -0.45) {};
		\node [style=white dot] (33)  at (0.0, -0.2) {};
		\node [style=none] (34)  at (0.25, -0.45) {};
		\node [style=none] (35)  at (0.0, -0.125) {};
		\node [style=none] (36)  at (0.0, 0.625) {};
		\node [style=none] (37)  at (0.25, 0.125) {};
		\node [style=none] (38)  at (0.25, 0.375) {};
		\node [style=none] (39)  at (0.0, -0.125) {};
		\node [style=none] (40)  at (0.25, 0.375) {};
		\node [style=fswap] (41)  at (0.1, 0.25) {};
		\node [style=none] (42)  at (-0.25, -0.45) {};
		\node [style=none] (43)  at (0.25, -0.45) {};
		\node [style=none] (44)  at (0.25, -0.625) {};
		\node [style=none] (45)  at (-0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-150, out=90] (32.center) to (33);
		\draw [in=90, out=-30] (33) to (34.center);
		\draw (35.center) to (33);
		\draw [bend right=90, looseness=1.50] (37.center) to (38.center);
		\draw [in=-90, out=180, looseness=0.75] (37.center) to (36.center);
		\draw [in=90, out=-180, looseness=0.75] (40.center) to (39.center);
		\draw (44.center) to (43.center);
		\draw (45.center) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-fswap-involution/orig-fswap-involution_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, -0.625) {};
		\node [style=none] (1)  at (0.25, -0.625) {};
		\node [style=none] (2)  at (-0.25, 0.125) {};
		\node [style=none] (3)  at (0.25, 0.125) {};
		\node [style=none] (4)  at (0.5, 0.625) {};
		\node [style=none] (5)  at (-0.5, -0.625) {};
		\node [style=fswap] (6)  at (-0.25, -0.125) {};
		\node [style=fswap] (7)  at (0.25, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0.center);
		\draw [bend left=90, looseness=2.00] (2.center) to (3.center);
		\draw (3.center) to (1.center);
		\draw [in=-90, out=90, looseness=1.25] (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-fswap-involution/orig-fswap-involution_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.25, -0.125) {};
		\node [style=none] (10)  at (-0.75, -0.625) {};
		\node [style=none] (11)  at (-0.75, -0.125) {};
		\node [style=none] (12)  at (-0.25, -0.625) {};
		\node [style=none] (13)  at (0.25, 0.375) {};
		\node [style=none] (14)  at (-0.25, -0.125) {};
		\node [style=none] (15)  at (-0.25, 0.375) {};
		\node [style=none] (16)  at (0.25, -0.125) {};
		\node [style=none] (17)  at (0.5, -0.125) {};
		\node [style=none] (18)  at (0.5, 0.125) {};
		\node [style=none] (19)  at (0.75, 0.125) {};
		\node [style=none] (20)  at (0.75, -0.625) {};
		\node [style=none] (21)  at (-0.75, 0.375) {};
		\node [style=fswap] (22)  at (-0.5, -0.375) {};
		\node [style=fswap] (23)  at (0.0, 0.125) {};
		\node [style=none] (24)  at (0.25, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=270, out=90] (10.center) to (9.center);
		\draw [in=270, out=90] (12.center) to (11.center);
		\draw [in=270, out=90] (14.center) to (13.center);
		\draw [in=270, out=90] (16.center) to (15.center);
		\draw [bend left=90, looseness=1.75] (17.center) to (16.center);
		\draw (18.center) to (17.center);
		\draw [bend right=90, looseness=1.75] (19.center) to (18.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (11.center);
		\draw [bend left=90, looseness=1.50] (21.center) to (15.center);
		\draw (24.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-fswap-involution/orig-fswap-involution_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (0.125, -0.125) {};
		\node [style=none] (27)  at (-0.375, -0.625) {};
		\node [style=none] (28)  at (-0.375, -0.125) {};
		\node [style=none] (29)  at (0.125, -0.625) {};
		\node [style=none] (30)  at (0.125, -0.125) {};
		\node [style=fswap] (31)  at (-0.125, -0.375) {};
		\node [style=none] (32)  at (0.125, 0.375) {};
		\node [style=none] (33)  at (-0.375, -0.125) {};
		\node [style=none] (34)  at (-0.375, 0.375) {};
		\node [style=none] (35)  at (0.125, -0.125) {};
		\node [style=none] (36)  at (0.125, 0.375) {};
		\node [style=fswap] (37)  at (-0.125, 0.125) {};
		\node [style=none] (38)  at (-0.375, 0.625) {};
		\node [style=none] (39)  at (0.375, 0.375) {};
		\node [style=none] (40)  at (0.375, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=270, out=90] (27.center) to (26.center);
		\draw [in=270, out=90] (29.center) to (28.center);
		\draw [in=270, out=90] (33.center) to (32.center);
		\draw [in=270, out=90] (35.center) to (34.center);
		\draw (38.center) to (34.center);
		\draw [bend right=90, looseness=1.75] (39.center) to (36.center);
		\draw (39.center) to (40.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-fswap-involution/orig-fswap-involution_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (-0.375, -0.375) {};
		\node [style=none] (45)  at (-0.125, -0.375) {};
		\node [style=none] (48)  at (-0.125, -0.125) {};
		\node [style=none] (52)  at (-0.125, -0.125) {};
		\node [style=none] (54)  at (-0.375, 0.375) {};
		\node [style=none] (55)  at (0.375, -0.125) {};
		\node [style=none] (56)  at (0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (52.center) to (45.center);
		\draw (54.center) to (43.center);
		\draw [bend right=90, looseness=1.75] (55.center) to (52.center);
		\draw (55.center) to (56.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-fswap-removal/orig-fswap-removal_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.25) {};
		\node [style=dot] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (0.0, 0.75) {};
		\node [style=white phase dot] (3)  at (-0.375, -0.175) {$r$};
		\node [style=white phase dot] (4)  at (0.375, -0.175) {$s$};
		\node [style=none] (5)  at (-0.75, -0.75) {};
		\node [style=none] (6)  at (0.25, -0.75) {};
		\node [style=none] (7)  at (-0.25, -0.75) {};
		\node [style=none] (8)  at (0.75, -0.75) {};
		\node [style=fswap] (9)  at (0.0, -0.4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw [bend right] (0) to (3);
		\draw [bend left] (0) to (4);
		\draw [in=90, out=-135] (3) to (5.center);
		\draw [in=90, out=-30, looseness=0.75] (3) to (6.center);
		\draw [in=90, out=-150, looseness=0.75] (4) to (7.center);
		\draw [in=-45, out=90] (8.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-fswap-removal/orig-fswap-removal_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (11)  at (0.0, 0.25) {};
		\node [style=dot] (12)  at (0.0, 0.5) {};
		\node [style=none] (13)  at (0.0, 0.75) {};
		\node [style=white phase dot] (14)  at (-0.375, -0.1) {$r$};
		\node [style=white phase dot] (15)  at (-0.125, -0.425) {$s$};
		\node [style=none] (16)  at (-0.75, -0.75) {};
		\node [style=none] (17)  at (0.25, -0.75) {};
		\node [style=none] (18)  at (-0.25, -0.75) {};
		\node [style=none] (19)  at (0.75, -0.75) {};
		\node [style=fswap] (20)  at (0.05, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (13.center);
		\draw [bend right] (11) to (14);
		\draw [bend left] (11) to (15);
		\draw [in=90, out=-135] (14) to (16.center);
		\draw [in=90, out=15, looseness=1.50] (14) to (17.center);
		\draw [in=90, out=-120] (15) to (18.center);
		\draw [in=0, out=90] (19.center) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-fswap-removal/orig-fswap-removal_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (22)  at (0.0, 0.438) {};
		\node [style=dot] (23)  at (0.0, 0.688) {};
		\node [style=none] (24)  at (0.0, 0.938) {};
		\node [style=white phase dot] (25)  at (0.25, -0.362) {$r$};
		\node [style=white phase dot] (26)  at (-0.25, -0.362) {$s$};
		\node [style=none] (27)  at (-0.75, -0.938) {};
		\node [style=none] (28)  at (0.25, -0.938) {};
		\node [style=none] (29)  at (-0.25, -0.938) {};
		\node [style=none] (30)  at (0.75, -0.938) {};
		\node [style=none] (31)  at (0.0, 0.062) {};
		\node [style=fswap] (32)  at (0.0, 0.062) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (24.center);
		\draw [bend right=45, looseness=1.25] (22) to (31.center);
		\draw [bend left=45, looseness=1.25] (22) to (31.center);
		\draw [in=90, out=-120] (25) to (27.center);
		\draw (25) to (28.center);
		\draw (26) to (29.center);
		\draw [in=-60, out=90] (30.center) to (26);
		\draw [in=75, out=-135] (31.center) to (26);
		\draw [in=105, out=-45] (31.center) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-fswap-removal/orig-fswap-removal_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (34)  at (0.0, 0.438) {};
		\node [style=dot] (35)  at (0.0, 0.688) {};
		\node [style=none] (36)  at (0.0, 0.938) {};
		\node [style=white phase dot] (37)  at (0.25, -0.362) {$r$};
		\node [style=white phase dot] (38)  at (-0.25, -0.362) {$s$};
		\node [style=none] (39)  at (-0.75, -0.938) {};
		\node [style=none] (40)  at (0.25, -0.938) {};
		\node [style=none] (41)  at (-0.25, -0.938) {};
		\node [style=none] (42)  at (0.75, -0.938) {};
		\node [style=none] (43)  at (0.0, 0.062) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34) to (36.center);
		\draw [bend right=45, looseness=1.25] (34) to (43.center);
		\draw [bend left=45, looseness=1.25] (34) to (43.center);
		\draw [in=90, out=-120] (37) to (39.center);
		\draw (37) to (40.center);
		\draw (38) to (41.center);
		\draw [in=-60, out=90] (42.center) to (38);
		\draw [in=75, out=-135] (43.center) to (38);
		\draw [in=105, out=-45] (43.center) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/orig-fswap-removal/orig-fswap-removal_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (45)  at (0.0, 0.25) {};
		\node [style=dot] (46)  at (0.0, 0.5) {};
		\node [style=none] (47)  at (0.0, 0.75) {};
		\node [style=white phase dot] (48)  at (-0.375, -0.175) {$r$};
		\node [style=white phase dot] (49)  at (0.375, -0.175) {$s$};
		\node [style=none] (50)  at (-0.75, -0.75) {};
		\node [style=none] (51)  at (0.25, -0.75) {};
		\node [style=none] (52)  at (-0.25, -0.75) {};
		\node [style=none] (53)  at (0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45) to (47.center);
		\draw [bend right] (45) to (48);
		\draw [bend left] (45) to (49);
		\draw [in=90, out=-135] (48) to (50.center);
		\draw [in=90, out=-30, looseness=0.75] (48) to (51.center);
		\draw [in=90, out=-150, looseness=0.75] (49) to (52.center);
		\draw [in=-45, out=90] (53.center) to (49);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pptproof/pptproof_00.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (104)  at (-0.5, -1.5) {};
		\node [style=none] (105)  at (-0.5, -1.0) {};
		\node [style=none] (106)  at (-0.5, -1.0) {};
		\node [style=none] (107)  at (-0.25, 0.0) {};
		\node [style=none] (108)  at (-0.25, -1.0) {};
		\node [style=none] (109)  at (-1.25, -1.0) {};
		\node [style=none] (110)  at (-1.25, 0.0) {};
		\node [style=none] (113)  at (-1.0, -1.5) {};
		\node [style=none] (114)  at (-1.0, -1.0) {};
		\node [style=none] (115)  at (-1.0, -1.0) {};
		\node [style=none] (116)  at (-1.0, 0.0) {};
		\node [style=none] (117)  at (-0.5, 0.0) {};
		\node [style=none] (118)  at (-0.75, -0.5) {$A$};
		\node [style=none] (119)  at (1.0, -1.5) {};
		\node [style=none] (120)  at (1.0, -1.25) {};
		\node [style=none] (121)  at (1.0, -1.0) {};
		\node [style=none] (122)  at (1.25, 0.0) {};
		\node [style=none] (123)  at (1.25, -1.0) {};
		\node [style=none] (124)  at (0.25, -1.0) {};
		\node [style=none] (125)  at (0.25, 0.0) {};
		\node [style=none] (126)  at (0.5, -1.5) {};
		\node [style=none] (127)  at (0.5, -1.25) {};
		\node [style=none] (128)  at (0.5, -1.0) {};
		\node [style=none] (129)  at (0.75, -0.5) {$B$};
		\node [style=white dot] (130)  at (-0.5, 0.75) {};
		\node [style=white dot] (131)  at (0.5, 0.75) {};
		\node [style=none] (132)  at (0.5, 0.0) {};
		\node [style=none] (133)  at (1.0, 0.0) {};
		\node [style=white dot] (219)  at (-0.5, 0.75) {};
		\node [style=none] (220)  at (-0.55, 1.5) {};
		\node [style=none] (221)  at (-0.625, 1.375) {};
		\node [style=none] (222)  at (-0.375, 1.375) {};
		\node [style=none] (223)  at (-0.75, 1.25) {};
		\node [style=none] (224)  at (-0.25, 1.25) {};
		\node [style=none] (225)  at (-0.45, 1.5) {};
		\node [style=none] (226)  at (-0.5, 1.25) {};
		\node [style=white dot] (227)  at (0.5, 0.75) {};
		\node [style=none] (228)  at (0.45, 1.5) {};
		\node [style=none] (229)  at (0.375, 1.375) {};
		\node [style=none] (230)  at (0.625, 1.375) {};
		\node [style=none] (231)  at (0.25, 1.25) {};
		\node [style=none] (232)  at (0.75, 1.25) {};
		\node [style=none] (233)  at (0.55, 1.5) {};
		\node [style=none] (234)  at (0.5, 1.25) {};
		\node [style=none] (277)  at (0.0, 1.0) {...};
		\node [style=none] (282)  at (-0.75, -1.25) {...};
		\node [style=none] (283)  at (0.75, -1.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (104.center) to (105.center);
		\draw [fill=white] (107.center)
			 to (110.center)
			 to (109.center)
			 to (108.center)
			 to cycle;
		\draw (113.center) to (114.center);
		\draw [in=-135, out=90, looseness=0.75] (116.center) to (130);
		\draw [in=225, out=90, looseness=0.75] (117.center) to (131);
		\draw [style=tickedge] (119.center) to (120.center);
		\draw (121.center) to (120.center);
		\draw [fill=white] (124.center)
			 to (125.center)
			 to (122.center)
			 to (123.center)
			 to cycle;
		\draw [style=tickedge] (126.center) to (127.center);
		\draw (128.center) to (127.center);
		\draw [in=90, out=-45, looseness=0.75] (130) to (132.center);
		\draw [in=90, out=-45, looseness=0.75] (131) to (133.center);
		\draw [style=very thick] (220.center) to (225.center);
		\draw [style=very thick] (222.center) to (221.center);
		\draw [style=very thick] (223.center) to (224.center);
		\draw [style=very thick] (226.center) to (219);
		\draw [style=very thick] (228.center) to (233.center);
		\draw [style=very thick] (230.center) to (229.center);
		\draw [style=very thick] (231.center) to (232.center);
		\draw [style=very thick] (234.center) to (227);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pptproof/pptproof_01.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (145)  at (-0.5, -1.5) {};
		\node [style=none] (146)  at (-0.5, -1.0) {};
		\node [style=none] (147)  at (-0.5, -1.0) {};
		\node [style=none] (148)  at (-0.25, 0.0) {};
		\node [style=none] (149)  at (-0.25, -1.0) {};
		\node [style=none] (150)  at (-1.25, -1.0) {};
		\node [style=none] (151)  at (-1.25, 0.0) {};
		\node [style=none] (152)  at (-1.0, -1.5) {};
		\node [style=none] (153)  at (-1.0, -1.0) {};
		\node [style=none] (154)  at (-1.0, -1.0) {};
		\node [style=none] (155)  at (-1.0, 0.0) {};
		\node [style=none] (156)  at (-0.5, 0.0) {};
		\node [style=none] (157)  at (-0.75, -0.5) {$A$};
		\node [style=none] (158)  at (1.0, -1.5) {};
		\node [style=none] (159)  at (1.0, -1.0) {};
		\node [style=none] (160)  at (1.0, -1.0) {};
		\node [style=none] (161)  at (1.25, 0.0) {};
		\node [style=none] (162)  at (1.25, -1.0) {};
		\node [style=none] (163)  at (0.25, -1.0) {};
		\node [style=none] (164)  at (0.25, 0.0) {};
		\node [style=none] (165)  at (0.5, -1.5) {};
		\node [style=none] (166)  at (0.5, -1.0) {};
		\node [style=none] (167)  at (0.5, -1.0) {};
		\node [style=none] (168)  at (0.75, -0.5) {$\overline{B}$};
		\node [style=white dot] (169)  at (-0.5, 0.75) {};
		\node [style=white dot] (170)  at (0.5, 0.75) {};
		\node [style=none] (171)  at (0.5, 0.0) {};
		\node [style=none] (172)  at (1.0, 0.0) {};
		\node [style=white dot] (259)  at (0.5, 0.75) {};
		\node [style=none] (260)  at (0.45, 1.5) {};
		\node [style=none] (261)  at (0.375, 1.375) {};
		\node [style=none] (262)  at (0.625, 1.375) {};
		\node [style=none] (263)  at (0.25, 1.25) {};
		\node [style=none] (264)  at (0.75, 1.25) {};
		\node [style=none] (265)  at (0.55, 1.5) {};
		\node [style=none] (266)  at (0.5, 1.25) {};
		\node [style=white dot] (267)  at (-0.5, 0.75) {};
		\node [style=none] (268)  at (-0.55, 1.5) {};
		\node [style=none] (269)  at (-0.625, 1.375) {};
		\node [style=none] (270)  at (-0.375, 1.375) {};
		\node [style=none] (271)  at (-0.75, 1.25) {};
		\node [style=none] (272)  at (-0.25, 1.25) {};
		\node [style=none] (273)  at (-0.45, 1.5) {};
		\node [style=none] (274)  at (-0.5, 1.25) {};
		\node [style=none] (276)  at (0.0, 1.0) {...};
		\node [style=none] (280)  at (0.75, -1.25) {...};
		\node [style=none] (281)  at (-0.75, -1.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (145.center) to (146.center);
		\draw [fill=white] (149.center)
			 to (150.center)
			 to (151.center)
			 to (148.center)
			 to cycle;
		\draw (152.center) to (153.center);
		\draw [in=-135, out=90, looseness=0.75] (155.center) to (169);
		\draw [in=225, out=90, looseness=0.75] (156.center) to (170);
		\draw (158.center) to (159.center);
		\draw [fill=white] (164.center)
			 to (161.center)
			 to (162.center)
			 to (163.center)
			 to cycle;
		\draw (165.center) to (166.center);
		\draw [style=tickedge, in=90, out=-45, looseness=0.75] (169) to (171.center);
		\draw [style=tickedge, in=90, out=-45, looseness=0.75] (170) to (172.center);
		\draw [style=very thick] (260.center) to (265.center);
		\draw [style=very thick] (262.center) to (261.center);
		\draw [style=very thick] (263.center) to (264.center);
		\draw [style=very thick] (266.center) to (259);
		\draw [style=very thick] (268.center) to (273.center);
		\draw [style=very thick] (270.center) to (269.center);
		\draw [style=very thick] (271.center) to (272.center);
		\draw [style=very thick] (274.center) to (267);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pptproof/pptproof_02.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (184)  at (-0.5, -1.5) {};
		\node [style=none] (185)  at (-0.5, -1.0) {};
		\node [style=none] (186)  at (-0.5, -1.0) {};
		\node [style=none] (187)  at (-0.25, 0.0) {};
		\node [style=none] (188)  at (-0.25, -1.0) {};
		\node [style=none] (189)  at (-1.25, -1.0) {};
		\node [style=none] (190)  at (-1.25, 0.0) {};
		\node [style=none] (191)  at (-1.0, -1.5) {};
		\node [style=none] (192)  at (-1.0, -1.0) {};
		\node [style=none] (193)  at (-1.0, -1.0) {};
		\node [style=none] (194)  at (-1.0, 0.0) {};
		\node [style=none] (195)  at (-0.5, 0.0) {};
		\node [style=none] (196)  at (-0.75, -0.5) {$A$};
		\node [style=none] (197)  at (1.0, -1.5) {};
		\node [style=none] (198)  at (1.0, -1.0) {};
		\node [style=none] (199)  at (1.0, -1.0) {};
		\node [style=none] (200)  at (1.25, 0.0) {};
		\node [style=none] (201)  at (1.25, -1.0) {};
		\node [style=none] (202)  at (0.25, -1.0) {};
		\node [style=none] (203)  at (0.25, 0.0) {};
		\node [style=none] (204)  at (0.5, -1.5) {};
		\node [style=none] (205)  at (0.5, -1.0) {};
		\node [style=none] (206)  at (0.5, -1.0) {};
		\node [style=none] (207)  at (0.75, -0.5) {$\overline{B}$};
		\node [style=white dot] (208)  at (-0.5, 0.75) {};
		\node [style=white dot] (209)  at (0.5, 0.75) {};
		\node [style=none] (210)  at (0.5, 0.0) {};
		\node [style=none] (211)  at (1.0, 0.0) {};
		\node [style=white dot] (243)  at (0.5, 0.75) {};
		\node [style=none] (244)  at (0.45, 1.5) {};
		\node [style=none] (245)  at (0.375, 1.375) {};
		\node [style=none] (246)  at (0.625, 1.375) {};
		\node [style=none] (247)  at (0.25, 1.25) {};
		\node [style=none] (248)  at (0.75, 1.25) {};
		\node [style=none] (249)  at (0.55, 1.5) {};
		\node [style=none] (250)  at (0.5, 1.25) {};
		\node [style=white dot] (251)  at (-0.5, 0.75) {};
		\node [style=none] (252)  at (-0.55, 1.5) {};
		\node [style=none] (253)  at (-0.625, 1.375) {};
		\node [style=none] (254)  at (-0.375, 1.375) {};
		\node [style=none] (255)  at (-0.75, 1.25) {};
		\node [style=none] (256)  at (-0.25, 1.25) {};
		\node [style=none] (257)  at (-0.45, 1.5) {};
		\node [style=none] (258)  at (-0.5, 1.25) {};
		\node [style=none] (275)  at (0.0, 1.0) {...};
		\node [style=none] (278)  at (-0.75, -1.25) {...};
		\node [style=none] (279)  at (0.75, -1.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (184.center) to (185.center);
		\draw [fill=white] (189.center)
			 to (190.center)
			 to (187.center)
			 to (188.center)
			 to cycle;
		\draw (191.center) to (192.center);
		\draw [in=-135, out=90, looseness=0.75] (194.center) to (208);
		\draw [in=225, out=90, looseness=0.75] (195.center) to (209);
		\draw (197.center) to (198.center);
		\draw [fill=white] (200.center)
			 to (203.center)
			 to (202.center)
			 to (201.center)
			 to cycle;
		\draw (204.center) to (205.center);
		\draw [in=90, out=-45, looseness=0.75] (208) to (210.center);
		\draw [in=90, out=-45, looseness=0.75] (209) to (211.center);
		\draw [style=very thick] (244.center) to (249.center);
		\draw [style=very thick] (246.center) to (245.center);
		\draw [style=very thick] (247.center) to (248.center);
		\draw [style=very thick] (250.center) to (243);
		\draw [style=very thick] (252.center) to (257.center);
		\draw [style=very thick] (254.center) to (253.center);
		\draw [style=very thick] (255.center) to (256.center);
		\draw [style=very thick] (258.center) to (251);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar1/scalar1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.125) {};
		\node [style=none] (2)  at (0.0, 0.375) {};
		\node [style=none] (3)  at (0.5, -0.125) {};
		\node [style=none] (4)  at (0.5, -0.375) {$\bra{i}$};
		\node [style=none] (5)  at (-0.5, -0.375) {$\bra{i}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45] (2.center) to (0.center);
		\draw [bend right=45] (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar1/scalar1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (7)  at (-0.5, -0.25) {$i$};
		\node [style=none] (8)  at (0.0, 0.25) {};
		\node [style=white phase dot] (9)  at (0.5, -0.25) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45] (8.center) to (7);
		\draw [bend right=45] (9) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar1/scalar1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (13)  at (0.0, 0.0) {$-1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar1/scalar1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.0, 0.0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar1/scalar1_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (0.0, 0.0) {$\braket{i}{i}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar1/scalar1_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (0.0, 0.0) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar2/scalar2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.125) {};
		\node [style=none] (3)  at (0.5, 0.125) {};
		\node [style=none] (4)  at (0.5, 0.375) {$\ketbra{y}$};
		\node [style=none] (5)  at (-0.5, 0.375) {$\ketbra{x}$};
		\node [style=none] (13)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=90, looseness=1.50] (0.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar2/scalar2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (0.0, 0.0) {$\braket{x}{y}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sigma-involutive/sigma-involutive_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.25, -0.5) {};
		\node [style=none] (3)  at (-0.25, -0.5) {};
		\node [style=none] (4)  at (-0.25, 0.5) {};
		\node [style=none] (5)  at (0.25, 0.0) {};
		\node [style=none] (6)  at (0.25, 0.5) {};
		\node [style=none] (7)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (4.center) to (5.center);
		\draw [in=90, out=-90] (5.center) to (3.center);
		\draw [in=90, out=-90] (6.center) to (7.center);
		\draw [in=90, out=-90] (7.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sigma-involutive/sigma-involutive_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (-0.25, 0.5) {};
		\node [style=none] (12)  at (-0.25, -0.5) {};
		\node [style=none] (13)  at (0.25, 0.5) {};
		\node [style=none] (14)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11.center) to (12.center);
		\draw (13.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/snake-equations/snake-equations_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.5) {};
		\node [style=none] (1)  at (-0.5, 0.0) {};
		\node [style=none] (2)  at (0.0, 0.0) {};
		\node [style=none] (3)  at (0.5, 0.0) {};
		\node [style=none] (4)  at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (1.center) to (2.center);
		\draw (1.center) to (0.center);
		\draw [bend right=90, looseness=1.75] (2.center) to (3.center);
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/snake-equations/snake-equations_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.5) {};
		\node [style=none] (7)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/snake-equations/snake-equations_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (0.5, -0.5) {};
		\node [style=none] (13)  at (0.5, 0.0) {};
		\node [style=none] (14)  at (0.0, 0.0) {};
		\node [style=none] (15)  at (-0.5, 0.0) {};
		\node [style=none] (16)  at (-0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (13.center) to (14.center);
		\draw (13.center) to (12.center);
		\draw [bend left=90, looseness=1.75] (14.center) to (15.center);
		\draw (15.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-NF-Z/soundness-Axiom-NF-Z_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (62)  at (-0.25, 0.0) {};
		\node [style=none] (65)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=2.00] (62.center) to (65.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-NF-Z/soundness-Axiom-NF-Z_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71)  at (-0.25, -0.25) {};
		\node [style=none] (74)  at (0.25, -0.25) {};
		\node [style=dot] (75)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (71.center) to (75);
		\draw [bend left] (75) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-NF-Z/soundness-Axiom-NF-Z_08.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (77)  at (-0.25, 0.25) {};
		\node [style=none] (78)  at (-0.25, -0.25) {};
		\node [style=white dot] (79)  at (0.25, 0.25) {};
		\node [style=none] (80)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (78.center) to (77);
		\draw (80.center) to (79);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-NF-Z/soundness-Axiom-NF-Z_09.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (82)  at (0.0, 0.25) {};
		\node [style=none] (83)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (83.center) to (82);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-grounds/soundness-Axiom-grounds_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (47)  at (-0.25, 0.0) {};
		\node [style=none] (48)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=2.00] (47.center) to (48.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-grounds/soundness-Axiom-grounds_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (55)  at (0.0, -0.125) {};
		\node [style=white dot] (56)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, in=135, out=45, loop] (56) to ();
		\draw (56) to (55.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-1-00/soundness-Axiom-tensor-2-1-00_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.25, 0.0) {};
		\node [style=none] (1)  at (-0.25, -1.0) {};
		\node [style=white dot] (2)  at (-0.25, -0.7) {};
		\node [style=dot] (3)  at (-0.25, -0.25) {};
		\node [style=dot] (4)  at (0.25, 0.0) {};
		\node [style=none] (5)  at (0.25, -1.0) {};
		\node [style=white dot] (6)  at (0.25, -0.7) {};
		\node [style=dot] (7)  at (0.25, -0.25) {};
		\node [style=white dot] (8)  at (0.0, 0.375) {};
		\node [style=white dot] (9)  at (-0.5, 0.375) {};
		\node [style=white dot] (10)  at (0.5, 0.375) {};
		\node [style=dot] (11)  at (0.0, 0.75) {};
		\node [style=none] (12)  at (0.0, 1.0) {};
		\node [style=dot] (13)  at (-0.625, 0.75) {};
		\node [style=dot] (16)  at (-0.625, 1.0) {};
		\node [style=white dot] (32)  at (0.5, 0.375) {};
		\node [style=dot] (33)  at (0.625, 0.75) {};
		\node [style=dot] (34)  at (0.625, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (0) to (8);
		\draw (1.center) to (2);
		\draw [style=tickedge, bend right=45, looseness=1.25] (2) to (3);
		\draw [bend right=45, looseness=1.25] (3) to (2);
		\draw (4) to (7);
		\draw (4) to (10);
		\draw (5.center) to (6);
		\draw [style=tickedge, bend right=45, looseness=1.25] (6) to (7);
		\draw [bend right=45, looseness=1.25] (7) to (6);
		\draw (8) to (4);
		\draw (9) to (0);
		\draw [bend right] (11) to (9);
		\draw (11) to (8);
		\draw [bend left] (11) to (10);
		\draw (12.center) to (11);
		\draw [in=135, out=-90] (13) to (9);
		\draw (16) to (13);
		\draw [in=45, out=-90] (33) to (32);
		\draw (34) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-1-00/soundness-Axiom-tensor-2-1-00_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (17)  at (-0.25, 0.0) {};
		\node [style=none] (18)  at (-0.25, -1.0) {};
		\node [style=white dot] (19)  at (-0.25, -0.7) {};
		\node [style=dot] (20)  at (-0.25, -0.25) {};
		\node [style=dot] (21)  at (0.25, 0.0) {};
		\node [style=none] (22)  at (0.25, -1.0) {};
		\node [style=white dot] (23)  at (0.25, -0.7) {};
		\node [style=dot] (24)  at (0.25, -0.25) {};
		\node [style=white dot] (25)  at (0.0, 0.375) {};
		\node [style=dot] (28)  at (0.0, 0.75) {};
		\node [style=none] (29)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17) to (20);
		\draw (17) to (25);
		\draw (18.center) to (19);
		\draw [style=tickedge, bend right=45, looseness=1.25] (19) to (20);
		\draw [bend right=45, looseness=1.25] (20) to (19);
		\draw (21) to (24);
		\draw (22.center) to (23);
		\draw [style=tickedge, bend right=45, looseness=1.25] (23) to (24);
		\draw [bend right=45, looseness=1.25] (24) to (23);
		\draw (25) to (21);
		\draw (28) to (25);
		\draw (29.center) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-1-10/soundness-Axiom-tensor-2-1-10_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (157)  at (0.0, 0.0) {0};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-1-11/soundness-Axiom-tensor-2-1-11_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.312, 0.0) {};
		\node [style=none] (1)  at (-0.312, -1.0) {};
		\node [style=white dot] (2)  at (-0.312, -0.7) {};
		\node [style=dot] (3)  at (-0.312, -0.25) {};
		\node [style=dot] (4)  at (0.188, 0.0) {};
		\node [style=none] (5)  at (0.188, -1.0) {};
		\node [style=white dot] (6)  at (0.188, -0.7) {};
		\node [style=dot] (7)  at (0.188, -0.25) {};
		\node [style=white dot] (8)  at (-0.062, 0.375) {};
		\node [style=white dot] (9)  at (-0.562, 0.375) {};
		\node [style=white dot] (10)  at (0.438, 0.375) {};
		\node [style=dot] (11)  at (-0.062, 0.75) {};
		\node [style=none] (12)  at (-0.062, 1.0) {};
		\node [style=dot] (13)  at (-0.688, 0.75) {};
		\node [style=none] (14)  at (0.688, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (0) to (8);
		\draw (1.center) to (2);
		\draw [style=tickedge, bend right=45, looseness=1.25] (2) to (3);
		\draw [bend right=45, looseness=1.25] (3) to (2);
		\draw (4) to (7);
		\draw (4) to (10);
		\draw (5.center) to (6);
		\draw [style=tickedge, bend right=45, looseness=1.25] (6) to (7);
		\draw [bend right=45, looseness=1.25] (7) to (6);
		\draw (8) to (4);
		\draw (9) to (0);
		\draw [bend right] (11) to (9);
		\draw (11) to (8);
		\draw [bend left] (11) to (10);
		\draw (12.center) to (11);
		\draw [in=135, out=-90] (13) to (9);
		\draw [in=45, out=-90] (14.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-1-11/soundness-Axiom-tensor-2-1-11_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (16)  at (-0.312, 0.0) {};
		\node [style=none] (17)  at (-0.312, -1.0) {};
		\node [style=white dot] (18)  at (-0.312, -0.7) {};
		\node [style=dot] (19)  at (-0.312, -0.25) {};
		\node [style=dot] (20)  at (0.188, 0.0) {};
		\node [style=none] (21)  at (0.188, -1.0) {};
		\node [style=white dot] (22)  at (0.188, -0.7) {};
		\node [style=dot] (23)  at (0.188, -0.25) {};
		\node [style=white dot] (24)  at (-0.062, 0.375) {};
		\node [style=white dot] (26)  at (0.438, 0.375) {};
		\node [style=dot] (27)  at (-0.062, 0.75) {};
		\node [style=none] (28)  at (-0.062, 1.0) {};
		\node [style=dot] (29)  at (-0.688, 0.25) {};
		\node [style=none] (30)  at (0.688, 1.0) {};
		\node [style=dot] (31)  at (-0.562, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (19);
		\draw (16) to (24);
		\draw (17.center) to (18);
		\draw [style=tickedge, bend right=45, looseness=1.25] (18) to (19);
		\draw [bend right=45, looseness=1.25] (19) to (18);
		\draw (20) to (23);
		\draw (20) to (26);
		\draw (21.center) to (22);
		\draw [style=tickedge, bend right=45, looseness=1.25] (22) to (23);
		\draw [bend right=45, looseness=1.25] (23) to (22);
		\draw (24) to (20);
		\draw (27) to (24);
		\draw [bend left] (27) to (26);
		\draw (28.center) to (27);
		\draw (29) to (16);
		\draw [in=45, out=-90] (30.center) to (26);
		\draw (31) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-1-11/soundness-Axiom-tensor-2-1-11_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (-0.35, -1.125) {};
		\node [style=white dot] (35)  at (-0.35, -0.825) {};
		\node [style=dot] (36)  at (-0.35, -0.375) {};
		\node [style=dot] (37)  at (0.15, -0.125) {};
		\node [style=none] (38)  at (0.15, -1.125) {};
		\node [style=white dot] (39)  at (0.15, -0.825) {};
		\node [style=dot] (40)  at (0.15, -0.375) {};
		\node [style=white dot] (41)  at (-0.1, 0.25) {};
		\node [style=white dot] (42)  at (0.4, 0.25) {};
		\node [style=dot] (43)  at (-0.1, 0.625) {};
		\node [style=none] (44)  at (-0.1, 1.125) {};
		\node [style=none] (46)  at (0.65, 1.125) {};
		\node [style=dot] (47)  at (-0.1, 0.875) {};
		\node [style=dot] (48)  at (0.4, 0.875) {};
		\node [style=dot] (49)  at (0.4, 0.625) {};
		\node [style=dot] (50)  at (-0.6, 0.625) {};
		\node [style=dot] (51)  at (-0.35, 0.375) {};
		\node [style=dot] (52)  at (-0.65, 0.025) {};
		\node [style=dot] (53)  at (-0.4, 0.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34.center) to (35);
		\draw [style=tickedge, bend right=45, looseness=1.25] (35) to (36);
		\draw [bend right=45, looseness=1.25] (36) to (35);
		\draw (37) to (40);
		\draw (37) to (42);
		\draw (38.center) to (39);
		\draw [style=tickedge, bend right=45, looseness=1.25] (39) to (40);
		\draw [bend right=45, looseness=1.25] (40) to (39);
		\draw (41) to (37);
		\draw (41) to (53);
		\draw (44.center) to (43);
		\draw [in=45, out=-90] (46.center) to (42);
		\draw (48) to (49);
		\draw (49) to (42);
		\draw (50) to (51);
		\draw (51) to (41);
		\draw (52) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-1-11/soundness-Axiom-tensor-2-1-11_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (55)  at (-0.375, -1.125) {};
		\node [style=white dot] (56)  at (-0.375, -0.825) {};
		\node [style=dot] (57)  at (-0.375, -0.375) {};
		\node [style=dot] (58)  at (0.125, -0.125) {};
		\node [style=none] (59)  at (0.125, -1.125) {};
		\node [style=white dot] (60)  at (0.125, -0.825) {};
		\node [style=dot] (61)  at (0.125, -0.375) {};
		\node [style=dot] (64)  at (-0.375, 0.625) {};
		\node [style=none] (65)  at (-0.375, 1.125) {};
		\node [style=none] (66)  at (0.375, 1.125) {};
		\node [style=dot] (67)  at (-0.375, 0.875) {};
		\node [style=dot] (68)  at (0.375, 0.875) {};
		\node [style=dot] (69)  at (0.375, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (56);
		\draw [style=tickedge, bend right=45, looseness=1.25] (56) to (57);
		\draw [bend right=45, looseness=1.25] (57) to (56);
		\draw (58) to (61);
		\draw (59.center) to (60);
		\draw [style=tickedge, bend right=45, looseness=1.25] (60) to (61);
		\draw [bend right=45, looseness=1.25] (61) to (60);
		\draw (65.center) to (64);
		\draw (68) to (69);
		\draw (69) to (66.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-1-11/soundness-Axiom-tensor-2-1-11_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71)  at (-0.375, -1.125) {};
		\node [style=white dot] (72)  at (-0.375, -0.825) {};
		\node [style=dot] (73)  at (-0.375, -0.375) {};
		\node [style=dot] (74)  at (0.125, -0.625) {};
		\node [style=none] (75)  at (0.125, -1.125) {};
		\node [style=dot] (77)  at (0.125, -0.875) {};
		\node [style=dot] (78)  at (-0.375, 0.625) {};
		\node [style=none] (79)  at (-0.375, 1.125) {};
		\node [style=none] (80)  at (0.375, 1.125) {};
		\node [style=dot] (81)  at (-0.375, 0.875) {};
		\node [style=dot] (82)  at (0.375, 0.875) {};
		\node [style=dot] (83)  at (0.375, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (71.center) to (72);
		\draw [style=tickedge, bend right=45, looseness=1.25] (72) to (73);
		\draw [bend right=45, looseness=1.25] (73) to (72);
		\draw (74) to (77);
		\draw (74) to (75.center);
		\draw (79.center) to (78);
		\draw (82) to (83);
		\draw (83) to (80.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-2-00/soundness-Axiom-tensor-2-2-00_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-0.625, 0.525) {};
		\node [style=dot] (1)  at (-0.75, 0.9) {};
		\node [style=dot] (2)  at (-0.75, 1.15) {};
		\node [style=none] (3)  at (-0.425, -1.15) {};
		\node [style=dot] (4)  at (-0.425, -0.65) {};
		\node [style=dot] (5)  at (-0.425, -0.9) {};
		\node [style=dot] (6)  at (-0.625, 0.275) {};
		\node [style=white dot] (7)  at (-0.625, -0.425) {};
		\node [style=dot] (8)  at (-0.625, 0.025) {};
		\node [style=dot] (9)  at (-0.225, 0.275) {};
		\node [style=white dot] (10)  at (-0.225, -0.425) {};
		\node [style=dot] (11)  at (-0.225, 0.025) {};
		\node [style=none] (12)  at (0.425, -1.15) {};
		\node [style=dot] (13)  at (0.425, -0.65) {};
		\node [style=dot] (14)  at (0.425, -0.9) {};
		\node [style=dot] (15)  at (0.225, 0.275) {};
		\node [style=white dot] (16)  at (0.225, -0.425) {};
		\node [style=dot] (17)  at (0.225, 0.025) {};
		\node [style=dot] (18)  at (0.625, 0.275) {};
		\node [style=white dot] (19)  at (0.625, -0.425) {};
		\node [style=dot] (20)  at (0.625, 0.025) {};
		\node [style=white dot] (21)  at (0.0, 0.525) {};
		\node [style=dot] (23)  at (0.0, 0.9) {};
		\node [style=none] (24)  at (0.0, 1.15) {};
		\node [style=white dot] (27)  at (-0.625, 0.525) {};
		\node [style=dot] (29)  at (0.75, 0.9) {};
		\node [style=dot] (30)  at (0.75, 1.15) {};
		\node [style=white dot] (31)  at (0.625, 0.525) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=-90] (1) to (0);
		\draw (2) to (1);
		\draw (3.center) to (5);
		\draw (4) to (5);
		\draw (6) to (8);
		\draw (6) to (27);
		\draw [style=tickedge, bend right=45, looseness=1.25] (7) to (8);
		\draw [bend right] (7) to (4);
		\draw [bend right=45, looseness=1.25] (8) to (7);
		\draw (9) to (11);
		\draw (9) to (21);
		\draw [style=tickedge, bend right=45, looseness=1.25] (10) to (11);
		\draw [bend left] (10) to (4);
		\draw [bend right=45, looseness=1.25] (11) to (10);
		\draw (12.center) to (14);
		\draw (13) to (14);
		\draw (15) to (17);
		\draw [style=tickedge, bend right=45, looseness=1.25] (16) to (17);
		\draw [bend right] (16) to (13);
		\draw [bend right=45, looseness=1.25] (17) to (16);
		\draw (18) to (20);
		\draw (18) to (31);
		\draw [style=tickedge, bend right=45, looseness=1.25] (19) to (20);
		\draw [bend left] (19) to (13);
		\draw [bend right=45, looseness=1.25] (20) to (19);
		\draw (21) to (15);
		\draw (23) to (21);
		\draw [bend right] (23) to (27);
		\draw [bend left] (23) to (31);
		\draw (24.center) to (23);
		\draw [in=45, out=-90] (29) to (31);
		\draw (30) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-2-00/soundness-Axiom-tensor-2-2-00_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (36)  at (-0.425, -1.15) {};
		\node [style=dot] (37)  at (-0.425, -0.65) {};
		\node [style=dot] (38)  at (-0.425, -0.9) {};
		\node [style=dot] (39)  at (-0.625, 0.275) {};
		\node [style=white dot] (40)  at (-0.625, -0.425) {};
		\node [style=dot] (41)  at (-0.625, 0.025) {};
		\node [style=dot] (42)  at (-0.225, 0.275) {};
		\node [style=white dot] (43)  at (-0.225, -0.425) {};
		\node [style=dot] (44)  at (-0.225, 0.025) {};
		\node [style=none] (45)  at (0.425, -1.15) {};
		\node [style=dot] (46)  at (0.425, -0.65) {};
		\node [style=dot] (47)  at (0.425, -0.9) {};
		\node [style=dot] (48)  at (0.225, 0.275) {};
		\node [style=white dot] (49)  at (0.225, -0.425) {};
		\node [style=dot] (50)  at (0.225, 0.025) {};
		\node [style=dot] (51)  at (0.625, 0.275) {};
		\node [style=white dot] (52)  at (0.625, -0.425) {};
		\node [style=dot] (53)  at (0.625, 0.025) {};
		\node [style=white dot] (54)  at (0.0, 0.525) {};
		\node [style=dot] (55)  at (0.0, 0.9) {};
		\node [style=none] (56)  at (0.0, 1.15) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36.center) to (38);
		\draw (37) to (38);
		\draw (39) to (41);
		\draw [style=tickedge, bend right=45, looseness=1.25] (40) to (41);
		\draw [bend right] (40) to (37);
		\draw [bend right=45, looseness=1.25] (41) to (40);
		\draw (42) to (44);
		\draw (42) to (54);
		\draw [style=tickedge, bend right=45, looseness=1.25] (43) to (44);
		\draw [bend left] (43) to (37);
		\draw [bend right=45, looseness=1.25] (44) to (43);
		\draw (45.center) to (47);
		\draw (46) to (47);
		\draw (48) to (50);
		\draw [style=tickedge, bend right=45, looseness=1.25] (49) to (50);
		\draw [bend right] (49) to (46);
		\draw [bend right=45, looseness=1.25] (50) to (49);
		\draw (51) to (53);
		\draw [style=tickedge, bend right=45, looseness=1.25] (52) to (53);
		\draw [bend left] (52) to (46);
		\draw [bend right=45, looseness=1.25] (53) to (52);
		\draw (54) to (48);
		\draw (55) to (54);
		\draw (56.center) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-2-00/soundness-Axiom-tensor-2-2-00_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (58)  at (-0.425, -1.15) {};
		\node [style=dot] (59)  at (-0.425, -0.65) {};
		\node [style=dot] (60)  at (-0.425, -0.9) {};
		\node [style=dot] (61)  at (-0.625, 0.025) {};
		\node [style=dot] (63)  at (-0.625, -0.225) {};
		\node [style=dot] (64)  at (-0.225, 0.275) {};
		\node [style=white dot] (65)  at (-0.225, -0.425) {};
		\node [style=dot] (66)  at (-0.225, 0.025) {};
		\node [style=none] (67)  at (0.425, -1.15) {};
		\node [style=dot] (68)  at (0.425, -0.65) {};
		\node [style=dot] (69)  at (0.425, -0.9) {};
		\node [style=dot] (70)  at (0.225, 0.275) {};
		\node [style=white dot] (71)  at (0.225, -0.425) {};
		\node [style=dot] (72)  at (0.225, 0.025) {};
		\node [style=dot] (73)  at (0.625, 0.025) {};
		\node [style=dot] (75)  at (0.625, -0.225) {};
		\node [style=white dot] (76)  at (0.0, 0.525) {};
		\node [style=dot] (77)  at (0.0, 0.9) {};
		\node [style=none] (78)  at (0.0, 1.15) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (58.center) to (60);
		\draw (59) to (60);
		\draw (61) to (63);
		\draw (63) to (59);
		\draw (64) to (66);
		\draw (64) to (76);
		\draw [style=tickedge, bend right=45, looseness=1.25] (65) to (66);
		\draw [bend left] (65) to (59);
		\draw [bend right=45, looseness=1.25] (66) to (65);
		\draw (67.center) to (69);
		\draw (68) to (69);
		\draw (70) to (72);
		\draw [style=tickedge, bend right=45, looseness=1.25] (71) to (72);
		\draw [bend right] (71) to (68);
		\draw [bend right=45, looseness=1.25] (72) to (71);
		\draw (73) to (75);
		\draw (75) to (68);
		\draw (76) to (70);
		\draw (77) to (76);
		\draw (78.center) to (77);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-2-00/soundness-Axiom-tensor-2-2-00_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (80)  at (-0.225, -1.025) {};
		\node [style=dot] (85)  at (-0.225, 0.15) {};
		\node [style=white dot] (86)  at (-0.225, -0.55) {};
		\node [style=dot] (87)  at (-0.225, -0.1) {};
		\node [style=none] (88)  at (0.225, -1.025) {};
		\node [style=dot] (91)  at (0.225, 0.15) {};
		\node [style=white dot] (92)  at (0.225, -0.55) {};
		\node [style=dot] (93)  at (0.225, -0.1) {};
		\node [style=white dot] (96)  at (0.0, 0.4) {};
		\node [style=dot] (97)  at (0.0, 0.775) {};
		\node [style=none] (98)  at (0.0, 1.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (85) to (87);
		\draw (85) to (96);
		\draw [style=tickedge, bend right=45, looseness=1.25] (86) to (87);
		\draw (86) to (80.center);
		\draw [bend right=45, looseness=1.25] (87) to (86);
		\draw (88.center) to (92);
		\draw (91) to (93);
		\draw [style=tickedge, bend right=45, looseness=1.25] (92) to (93);
		\draw [bend right=45, looseness=1.25] (93) to (92);
		\draw (96) to (91);
		\draw (97) to (96);
		\draw (98.center) to (97);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-2-10/soundness-Axiom-tensor-2-2-10_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.837, -1.15) {};
		\node [style=dot] (1)  at (-0.837, -0.65) {};
		\node [style=dot] (2)  at (-0.837, -0.9) {};
		\node [style=dot] (3)  at (-1.163, 0.275) {};
		\node [style=white dot] (4)  at (-1.163, -0.425) {};
		\node [style=dot] (5)  at (-1.163, 0.025) {};
		\node [style=dot] (6)  at (-0.513, 0.275) {};
		\node [style=white dot] (7)  at (-0.513, -0.425) {};
		\node [style=dot] (8)  at (-0.513, 0.025) {};
		\node [style=none] (9)  at (0.512, -1.15) {};
		\node [style=dot] (10)  at (0.512, -0.65) {};
		\node [style=dot] (11)  at (0.512, -0.9) {};
		\node [style=dot] (12)  at (0.188, 0.275) {};
		\node [style=white dot] (13)  at (0.188, -0.425) {};
		\node [style=dot] (14)  at (0.188, 0.025) {};
		\node [style=dot] (15)  at (0.837, 0.275) {};
		\node [style=white dot] (16)  at (0.837, -0.425) {};
		\node [style=dot] (17)  at (0.837, 0.025) {};
		\node [style=white dot] (18)  at (-0.163, 0.525) {};
		\node [style=white dot] (19)  at (-1.163, 0.525) {};
		\node [style=dot] (20)  at (-0.163, 0.9) {};
		\node [style=none] (21)  at (-0.163, 1.15) {};
		\node [style=white dot] (23)  at (0.837, 0.525) {};
		\node [style=none] (24)  at (1.087, 1.15) {};
		\node [style=none] (26)  at (-0.513, -1.15) {};
		\node [style=dot] (27)  at (-0.513, -0.65) {};
		\node [style=dot] (28)  at (-0.513, -0.9) {};
		\node [style=dot] (29)  at (-0.837, 0.275) {};
		\node [style=white dot] (30)  at (-0.837, -0.425) {};
		\node [style=dot] (31)  at (-0.837, 0.025) {};
		\node [style=dot] (32)  at (-0.188, 0.275) {};
		\node [style=white dot] (33)  at (-0.188, -0.425) {};
		\node [style=dot] (34)  at (-0.188, 0.025) {};
		\node [style=none] (35)  at (0.837, -1.15) {};
		\node [style=dot] (36)  at (0.837, -0.65) {};
		\node [style=dot] (37)  at (0.837, -0.9) {};
		\node [style=dot] (38)  at (0.512, 0.275) {};
		\node [style=white dot] (39)  at (0.512, -0.425) {};
		\node [style=dot] (40)  at (0.512, 0.025) {};
		\node [style=dot] (41)  at (1.162, 0.275) {};
		\node [style=white dot] (42)  at (1.162, -0.425) {};
		\node [style=dot] (43)  at (1.162, 0.025) {};
		\node [style=white dot] (44)  at (0.162, 0.525) {};
		\node [style=white dot] (45)  at (-0.837, 0.525) {};
		\node [style=dot] (46)  at (0.162, 0.9) {};
		\node [style=none] (47)  at (0.162, 1.15) {};
		\node [style=white dot] (49)  at (1.162, 0.525) {};
		\node [style=none] (50)  at (1.412, 1.15) {};
		\node [style=dot] (86)  at (-1.413, 1.025) {};
		\node [style=dot] (87)  at (-0.913, 0.775) {};
		\node [style=dot] (88)  at (-0.913, 1.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (1) to (2);
		\draw (3) to (5);
		\draw (3) to (19);
		\draw [bend right] (4) to (1);
		\draw (4) to (31);
		\draw (5) to (4);
		\draw (6) to (8);
		\draw (6) to (18);
		\draw [bend left] (7) to (1);
		\draw (7) to (8);
		\draw (8) to (33);
		\draw (9.center) to (11);
		\draw (10) to (11);
		\draw (12) to (14);
		\draw [bend right] (13) to (10);
		\draw (14) to (13);
		\draw (14) to (39);
		\draw (15) to (17);
		\draw (15) to (23);
		\draw [bend left] (16) to (10);
		\draw (17) to (16);
		\draw (17) to (42);
		\draw (18) to (12);
		\draw (20) to (19);
		\draw (20) to (18);
		\draw (20) to (23);
		\draw (21.center) to (20);
		\draw [in=45, out=-90] (24.center) to (23);
		\draw (26.center) to (28);
		\draw (27) to (28);
		\draw (29) to (31);
		\draw (29) to (45);
		\draw [bend right] (30) to (27);
		\draw (30) to (5);
		\draw (31) to (30);
		\draw (32) to (34);
		\draw (32) to (44);
		\draw [bend left] (33) to (27);
		\draw (33) to (34);
		\draw (34) to (7);
		\draw (35.center) to (37);
		\draw (36) to (37);
		\draw (38) to (40);
		\draw [bend right] (39) to (36);
		\draw (39) to (40);
		\draw (40) to (13);
		\draw (41) to (43);
		\draw (41) to (49);
		\draw [bend left] (42) to (36);
		\draw (42) to (43);
		\draw (43) to (16);
		\draw (44) to (38);
		\draw (46) to (45);
		\draw (46) to (44);
		\draw (46) to (49);
		\draw (47.center) to (46);
		\draw [in=45, out=-90] (50.center) to (49);
		\draw (86) to (19);
		\draw (87) to (45);
		\draw (88) to (87);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-2-10/soundness-Axiom-tensor-2-2-10_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (53)  at (-0.55, -1.15) {};
		\node [style=dot] (54)  at (-0.55, -0.65) {};
		\node [style=dot] (55)  at (-0.55, -0.9) {};
		\node [style=none] (56)  at (0.2, -1.15) {};
		\node [style=dot] (57)  at (0.2, -0.65) {};
		\node [style=dot] (58)  at (0.2, -0.9) {};
		\node [style=dot] (59)  at (-0.125, 0.9) {};
		\node [style=none] (60)  at (-0.125, 1.15) {};
		\node [style=none] (61)  at (0.875, 1.15) {};
		\node [style=none] (63)  at (-0.225, -1.15) {};
		\node [style=dot] (64)  at (-0.225, -0.65) {};
		\node [style=dot] (65)  at (-0.225, -0.9) {};
		\node [style=none] (66)  at (0.525, -1.15) {};
		\node [style=dot] (67)  at (0.525, -0.65) {};
		\node [style=dot] (68)  at (0.525, -0.9) {};
		\node [style=white dot] (69)  at (0.025, 0.525) {};
		\node [style=white dot] (70)  at (-0.625, 0.525) {};
		\node [style=dot] (71)  at (0.2, 0.9) {};
		\node [style=none] (72)  at (0.2, 1.15) {};
		\node [style=white dot] (73)  at (0.7, 0.525) {};
		\node [style=none] (74)  at (1.2, 1.15) {};
		\node [style=dot] (76)  at (-0.8, 0.1) {};
		\node [style=dot] (77)  at (-0.8, -0.15) {};
		\node [style=dot] (78)  at (-0.3, 0.1) {};
		\node [style=dot] (79)  at (-0.3, -0.15) {};
		\node [style=dot] (80)  at (0.35, 0.1) {};
		\node [style=dot] (81)  at (0.35, -0.15) {};
		\node [style=dot] (82)  at (0.85, 0.1) {};
		\node [style=dot] (83)  at (0.85, -0.15) {};
		\node [style=dot] (89)  at (-1.2, 0.775) {};
		\node [style=dot] (90)  at (-0.7, 0.775) {};
		\node [style=dot] (91)  at (-0.7, 1.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (53.center) to (55);
		\draw (54) to (55);
		\draw (56.center) to (58);
		\draw (57) to (58);
		\draw (57) to (83);
		\draw (59) to (70);
		\draw (59) to (69);
		\draw (59) to (73);
		\draw (60.center) to (59);
		\draw (61.center) to (73);
		\draw (63.center) to (65);
		\draw (64) to (65);
		\draw (64) to (77);
		\draw (66.center) to (68);
		\draw (67) to (68);
		\draw (67) to (81);
		\draw (69) to (80);
		\draw (70) to (76);
		\draw (71) to (70);
		\draw (71) to (69);
		\draw (71) to (73);
		\draw (72.center) to (71);
		\draw (74.center) to (73);
		\draw (76) to (77);
		\draw (76) to (77);
		\draw (77) to (54);
		\draw (78) to (79);
		\draw (78) to (79);
		\draw (78) to (69);
		\draw (79) to (64);
		\draw (79) to (78);
		\draw (79) to (54);
		\draw (80) to (81);
		\draw (80) to (81);
		\draw (81) to (57);
		\draw (82) to (83);
		\draw (82) to (83);
		\draw (82) to (73);
		\draw (83) to (82);
		\draw (83) to (67);
		\draw (89) to (70);
		\draw (90) to (70);
		\draw (91) to (90);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-2-10/soundness-Axiom-tensor-2-2-10_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (93)  at (-0.675, -1.15) {};
		\node [style=dot] (94)  at (-0.675, -0.65) {};
		\node [style=dot] (95)  at (-0.675, -0.9) {};
		\node [style=none] (96)  at (0.075, -1.15) {};
		\node [style=dot] (97)  at (0.075, -0.65) {};
		\node [style=dot] (98)  at (0.075, -0.9) {};
		\node [style=dot] (99)  at (-0.25, 0.9) {};
		\node [style=none] (100)  at (-0.25, 1.15) {};
		\node [style=none] (101)  at (0.75, 1.15) {};
		\node [style=none] (102)  at (-0.35, -1.15) {};
		\node [style=dot] (103)  at (-0.35, -0.65) {};
		\node [style=dot] (104)  at (-0.35, -0.9) {};
		\node [style=none] (105)  at (0.4, -1.15) {};
		\node [style=dot] (106)  at (0.4, -0.65) {};
		\node [style=dot] (107)  at (0.4, -0.9) {};
		\node [style=white dot] (108)  at (-0.1, 0.525) {};
		\node [style=dot] (110)  at (0.075, 0.9) {};
		\node [style=none] (111)  at (0.075, 1.15) {};
		\node [style=white dot] (112)  at (0.575, 0.525) {};
		\node [style=none] (113)  at (1.075, 1.15) {};
		\node [style=dot] (114)  at (-0.925, 0.1) {};
		\node [style=dot] (115)  at (-0.925, -0.15) {};
		\node [style=dot] (116)  at (-0.425, 0.1) {};
		\node [style=dot] (117)  at (-0.425, -0.15) {};
		\node [style=dot] (118)  at (0.225, 0.1) {};
		\node [style=dot] (119)  at (0.225, -0.15) {};
		\node [style=dot] (120)  at (0.725, 0.1) {};
		\node [style=dot] (121)  at (0.725, -0.15) {};
		\node [style=dot] (122)  at (-1.075, 0.525) {};
		\node [style=dot] (123)  at (-0.575, 0.775) {};
		\node [style=dot] (124)  at (-0.825, 1.025) {};
		\node [style=dot] (125)  at (-0.5, 0.525) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (93.center) to (95);
		\draw (94) to (95);
		\draw (96.center) to (98);
		\draw (97) to (98);
		\draw (97) to (121);
		\draw (99) to (108);
		\draw (99) to (112);
		\draw (100.center) to (99);
		\draw (101.center) to (112);
		\draw (102.center) to (104);
		\draw (103) to (104);
		\draw (103) to (115);
		\draw (105.center) to (107);
		\draw (106) to (107);
		\draw (106) to (119);
		\draw (108) to (118);
		\draw (110) to (108);
		\draw (110) to (112);
		\draw (111.center) to (110);
		\draw (113.center) to (112);
		\draw (114) to (115);
		\draw (114) to (115);
		\draw (115) to (94);
		\draw (116) to (117);
		\draw (116) to (117);
		\draw (116) to (108);
		\draw (117) to (103);
		\draw (117) to (116);
		\draw (117) to (94);
		\draw (118) to (119);
		\draw (118) to (119);
		\draw (119) to (97);
		\draw (120) to (121);
		\draw (120) to (121);
		\draw (120) to (112);
		\draw (121) to (120);
		\draw (121) to (106);
		\draw (122) to (114);
		\draw (123) to (99);
		\draw (125) to (110);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-Axiom-tensor-2-2-10/soundness-Axiom-tensor-2-2-10_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (85)  at (0.0, 0.0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-tick-through-Z/soundness-tick-through-Z_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.425) {$\overset{n}{...}$};
		\node [style=none] (1)  at (0.0, -0.425) {$\underset{m}{...}$};
		\node [style=none] (2)  at (-0.25, -0.5) {};
		\node [style=none] (3)  at (0.25, -0.5) {};
		\node [style=white phase dot] (4)  at (0.0, 0.0) {$r$};
		\node [style=none] (5)  at (-0.25, 0.5) {};
		\node [style=none] (6)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-45, out=90] (3.center) to (4);
		\draw [style=tickedge, in=-90, out=135] (4) to (5.center);
		\draw [in=90, out=-135] (4) to (2.center);
		\draw [style=tickedge, in=45, out=-90] (6.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-tick-through-Z/soundness-tick-through-Z_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.0, 0.3) {...};
		\node [style=none] (9)  at (0.0, -0.55) {...};
		\node [style=none] (10)  at (-0.5, -0.625) {};
		\node [style=none] (11)  at (0.25, -0.625) {};
		\node [style=white phase dot] (12)  at (-0.25, -0.125) {$r$};
		\node [style=none] (17)  at (-0.25, -0.625) {};
		\node [style=none] (18)  at (0.5, -0.625) {};
		\node [style=white phase dot] (19)  at (0.25, -0.125) {$\overline r$};
		\node [style=none] (22)  at (-0.25, 0.625) {};
		\node [style=none] (23)  at (-0.5, 0.375) {};
		\node [style=none] (24)  at (-0.5, 0.625) {};
		\node [style=none] (25)  at (-0.25, 0.375) {};
		\node [style=none] (26)  at (0.5, 0.625) {};
		\node [style=none] (27)  at (0.25, 0.375) {};
		\node [style=none] (28)  at (0.25, 0.625) {};
		\node [style=none] (29)  at (0.5, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-45, out=90] (11.center) to (12);
		\draw [in=90, out=-135] (12) to (10.center);
		\draw [in=-90, out=135] (12) to (23.center);
		\draw [in=-45, out=90] (18.center) to (19);
		\draw [in=90, out=-135] (19) to (17.center);
		\draw [in=-90, out=135] (19) to (25.center);
		\draw [in=90, out=-90] (22.center) to (23.center);
		\draw [in=90, out=-90] (24.center) to (25.center);
		\draw [in=90, out=-90] (26.center) to (27.center);
		\draw [in=45, out=-90] (27.center) to (12);
		\draw [in=90, out=-90] (28.center) to (29.center);
		\draw [in=45, out=-90] (29.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-tick-through-Z/soundness-tick-through-Z_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (0.0, -0.3) {...};
		\node [style=none] (32)  at (0.0, 0.55) {...};
		\node [style=none] (33)  at (0.5, 0.625) {};
		\node [style=none] (34)  at (-0.25, 0.625) {};
		\node [style=white phase dot] (35)  at (0.25, 0.125) {$r$};
		\node [style=none] (36)  at (0.25, 0.625) {};
		\node [style=none] (37)  at (-0.5, 0.625) {};
		\node [style=white phase dot] (38)  at (-0.25, 0.125) {$\overline r$};
		\node [style=none] (39)  at (0.25, -0.625) {};
		\node [style=none] (40)  at (0.5, -0.375) {};
		\node [style=none] (41)  at (0.5, -0.625) {};
		\node [style=none] (42)  at (0.25, -0.375) {};
		\node [style=none] (43)  at (-0.5, -0.625) {};
		\node [style=none] (44)  at (-0.25, -0.375) {};
		\node [style=none] (45)  at (-0.25, -0.625) {};
		\node [style=none] (46)  at (-0.5, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=-90] (34.center) to (35);
		\draw [in=-90, out=45] (35) to (33.center);
		\draw [in=90, out=-45] (35) to (40.center);
		\draw [in=135, out=-90] (37.center) to (38);
		\draw [in=-90, out=45] (38) to (36.center);
		\draw [in=90, out=-45] (38) to (42.center);
		\draw [in=-90, out=90] (39.center) to (40.center);
		\draw [in=-90, out=90] (41.center) to (42.center);
		\draw [in=-90, out=90] (43.center) to (44.center);
		\draw [in=-135, out=90] (44.center) to (35);
		\draw [in=-90, out=90] (45.center) to (46.center);
		\draw [in=-135, out=90] (46.center) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-tick-through-Z/soundness-tick-through-Z_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (56)  at (0.0, -0.3) {...};
		\node [style=none] (57)  at (0.0, 0.55) {...};
		\node [style=none] (58)  at (0.5, 0.625) {};
		\node [style=none] (59)  at (-0.25, 0.625) {};
		\node [style=white phase dot] (60)  at (0.25, 0.125) {$\overline{\overline r}$};
		\node [style=none] (61)  at (0.25, 0.625) {};
		\node [style=none] (62)  at (-0.5, 0.625) {};
		\node [style=white phase dot] (63)  at (-0.25, 0.125) {$\overline r$};
		\node [style=none] (64)  at (0.25, -0.625) {};
		\node [style=none] (65)  at (0.5, -0.375) {};
		\node [style=none] (66)  at (0.5, -0.625) {};
		\node [style=none] (67)  at (0.25, -0.375) {};
		\node [style=none] (68)  at (-0.5, -0.625) {};
		\node [style=none] (69)  at (-0.25, -0.375) {};
		\node [style=none] (70)  at (-0.25, -0.625) {};
		\node [style=none] (71)  at (-0.5, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=-90] (59.center) to (60);
		\draw [in=-90, out=45] (60) to (58.center);
		\draw [in=90, out=-45] (60) to (65.center);
		\draw [in=135, out=-90] (62.center) to (63);
		\draw [in=-90, out=45] (63) to (61.center);
		\draw [in=90, out=-45] (63) to (67.center);
		\draw [in=-90, out=90] (64.center) to (65.center);
		\draw [in=-90, out=90] (66.center) to (67.center);
		\draw [in=-90, out=90] (68.center) to (69.center);
		\draw [in=-135, out=90] (69.center) to (60);
		\draw [in=-90, out=90] (70.center) to (71.center);
		\draw [in=-135, out=90] (71.center) to (63);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/soundness-tick-through-Z/soundness-tick-through-Z_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48)  at (0.0, 0.425) {$\overset{n}{...}$};
		\node [style=none] (49)  at (0.0, -0.425) {$\underset{m}{...}$};
		\node [style=none] (50)  at (-0.25, 0.5) {};
		\node [style=none] (51)  at (0.25, 0.5) {};
		\node [style=white phase dot] (52)  at (0.0, 0.0) {$\overline r$};
		\node [style=none] (53)  at (-0.25, -0.5) {};
		\node [style=none] (54)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=45, out=-90] (51.center) to (52);
		\draw [style=tickedge, in=90, out=-135] (52) to (53.center);
		\draw [in=-90, out=135] (52) to (50.center);
		\draw [style=tickedge, in=-45, out=90] (54.center) to (52);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/spin-check-arbitrary/spin-check-arbitrary_00.tikz <==
\begin{tikzpicture}[xscale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.087, 1.738) {};
		\node [style=white phase dot] (1)  at (-1.087, 0.738) {$1{+}r_z$};
		\node [style=white phase dot] (2)  at (-0.363, 0.738) {$r_x{+}ir_y$};
		\node [style=white phase dot] (3)  at (1.087, 0.738) {$1{-}r_z$};
		\node [style=dot] (4)  at (0.087, -0.012) {};
		\node [style=dot] (5)  at (0.087, -0.262) {};
		\node [style=white phase dot] (7)  at (0.412, 0.738) {$r_x{-}ir_y$};
		\node [style=none] (9)  at (0.087, -1.738) {};
		\node [style=white phase dot] (10)  at (0.087, -0.637) {-1};
		\node [style=dot] (11)  at (0.087, -1.363) {};
		\node [style=none] (12)  at (0.087, -0.887) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=0] (0) to (3);
		\draw [style=tickedge, in=75, out=-120] (0) to (2);
		\draw [style=tickedge, in=105, out=-15] (0) to (3);
		\draw [in=105, out=-75] (0) to (7);
		\draw [in=180, out=90] (1) to (0);
		\draw [style=tickedge, in=-165, out=75] (1) to (0);
		\draw [bend left] (2) to (0);
		\draw [in=150, out=-90] (2) to (4);
		\draw [in=45, out=-150] (3) to (4);
		\draw [style=tickedge, in=15, out=-120] (3) to (4);
		\draw [style=tickedge, in=90, out=-135] (7) to (4);
		\draw [style=tickedge, in=-45, out=75] (7) to (0);
		\draw (11) to (9.center);
		\draw [style=tickedge] (12.center) to (11);
		\draw (12.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/spin-check-arbitrary/spin-check-arbitrary_01.tikz <==
\begin{tikzpicture}[xscale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (14)  at (0.087, 1.562) {};
		\node [style=white phase dot] (15)  at (-1.087, 0.562) {$1{+}r_z$};
		\node [style=white phase dot] (16)  at (-0.362, 0.562) {-$r_x{-}ir_y$};
		\node [style=white phase dot] (17)  at (1.087, 0.562) {$1{-}r_z$};
		\node [style=dot] (18)  at (0.087, -0.188) {};
		\node [style=dot] (19)  at (0.087, -0.438) {};
		\node [style=white phase dot] (21)  at (0.413, 0.562) {-$r_x{+}ir_y$};
		\node [style=none] (22)  at (0.087, -1.562) {};
		\node [style=dot] (24)  at (0.087, -1.188) {};
		\node [style=none] (25)  at (0.087, -0.688) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=0] (14) to (17);
		\draw [style=tickedge, in=75, out=-120] (14) to (16);
		\draw [style=tickedge, in=105, out=-15] (14) to (17);
		\draw [in=105, out=-75] (14) to (21);
		\draw [in=180, out=90] (15) to (14);
		\draw [style=tickedge, in=-165, out=75] (15) to (14);
		\draw [bend left] (16) to (14);
		\draw [in=150, out=-90] (16) to (18);
		\draw [in=45, out=-150] (17) to (18);
		\draw [style=tickedge, in=15, out=-120] (17) to (18);
		\draw [style=tickedge, in=90, out=-135] (21) to (18);
		\draw [style=tickedge, in=-45, out=75] (21) to (14);
		\draw (24) to (22.center);
		\draw [style=tickedge] (25.center) to (24);
		\draw (25.center) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/spin-check-arbitrary/spin-check-arbitrary_02.tikz <==
\begin{tikzpicture}[xscale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (27)  at (0.088, 1.125) {};
		\node [style=white phase dot] (28)  at (-1.087, 0.125) {$1{+}r_z$};
		\node [style=white phase dot] (29)  at (-0.362, 0.125) {-$r_x{-}ir_y$};
		\node [style=white phase dot] (30)  at (1.088, 0.125) {$1{-}r_z$};
		\node [style=dot] (31)  at (0.088, -0.625) {};
		\node [style=white phase dot] (33)  at (0.413, 0.125) {-$r_x{+}ir_y$};
		\node [style=none] (36)  at (0.088, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=0] (27) to (30);
		\draw [style=tickedge, in=75, out=-120] (27) to (29);
		\draw [style=tickedge, in=105, out=-15] (27) to (30);
		\draw [in=105, out=-75] (27) to (33);
		\draw [in=180, out=90] (28) to (27);
		\draw [style=tickedge, in=-165, out=75] (28) to (27);
		\draw [bend left] (29) to (27);
		\draw [style=tickedge, in=150, out=-90] (29) to (31);
		\draw [in=45, out=-150] (30) to (31);
		\draw [style=tickedge, in=15, out=-120] (30) to (31);
		\draw [in=90, out=-135] (33) to (31);
		\draw [style=tickedge, in=-45, out=75] (33) to (27);
		\draw (36.center) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/spin-check-arbitrary/spin-check-arbitrary_03.tikz <==
\begin{tikzpicture}[xscale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (38)  at (0.088, 1.125) {};
		\node [style=white phase dot] (39)  at (-1.088, 0.125) {$1{+}r_z$};
		\node [style=white phase dot] (40)  at (-0.363, 0.125) {-$r_x{-}ir_y$};
		\node [style=white phase dot] (41)  at (1.088, 0.125) {$1{-}r_z$};
		\node [style=dot] (42)  at (-0.162, -0.625) {};
		\node [style=white phase dot] (43)  at (0.412, 0.125) {-$r_x{+}ir_y$};
		\node [style=none] (44)  at (-0.162, -1.125) {};
		\node [style=dot] (45)  at (-0.162, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=0] (38) to (41);
		\draw [style=tickedge, in=75, out=-120] (38) to (40);
		\draw [style=tickedge, in=105, out=-15] (38) to (41);
		\draw [in=105, out=-75] (38) to (43);
		\draw [in=180, out=90] (39) to (38);
		\draw [style=tickedge, in=-165, out=75] (39) to (38);
		\draw (39) to (42);
		\draw [style=tickedge, bend right] (39) to (42);
		\draw [bend left] (40) to (38);
		\draw [in=120, out=-90] (40) to (42);
		\draw [style=tickedge, bend left=15] (43) to (42);
		\draw [style=tickedge, in=-45, out=75] (43) to (38);
		\draw (44.center) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/states-are-hermitian/states-are-hermitian_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (-0.5, -0.125) {};
		\node [style=none] (15)  at (0.5, -0.125) {};
		\node [style=none] (16)  at (0.0, 0.375) {};
		\node [style=none] (17)  at (0.0, 0.075) {$f$};
		\node [style=none] (22)  at (-0.25, -0.125) {};
		\node [style=none] (23)  at (-0.25, -0.375) {};
		\node [style=none] (24)  at (0.25, -0.125) {};
		\node [style=none] (25)  at (0.25, -0.375) {};
		\node [style=none] (26)  at (0.0, -0.275) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (15.center)
			 to (16.center)
			 to (14.center)
			 to cycle;
		\draw (22.center) to (23.center);
		\draw (24.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/states-are-hermitian/states-are-hermitian_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, -0.125) {};
		\node [style=none] (1)  at (0.75, -0.125) {};
		\node [style=none] (2)  at (0.0, 0.375) {};
		\node [style=none] (3)  at (0.0, 0.075) {$f'$};
		\node [style=none] (4)  at (-0.575, -0.125) {};
		\node [style=none] (5)  at (-0.325, -0.125) {};
		\node [style=none] (6)  at (-0.075, -0.125) {};
		\node [style=none] (7)  at (0.175, -0.125) {};
		\node [style=none] (8)  at (0.325, -0.125) {};
		\node [style=none] (9)  at (0.325, -0.375) {};
		\node [style=none] (10)  at (0.575, -0.125) {};
		\node [style=none] (11)  at (0.575, -0.375) {};
		\node [style=none] (12)  at (0.45, -0.275) {...};
		\node [style=none] (13)  at (-0.2, -0.2) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (0.center)
			 to (1.center)
			 to (2.center)
			 to cycle;
		\draw [style=tickedge, bend right=90, looseness=2.50] (4.center) to (5.center);
		\draw [style=tickedge, bend right=90, looseness=2.50] (6.center) to (7.center);
		\draw (8.center) to (9.center);
		\draw (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/states-are-hermitian/states-are-hermitian_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (-4.037, 0.588) {};
		\node [style=none] (31)  at (-2.537, 0.588) {};
		\node [style=none] (32)  at (-3.287, 1.087) {};
		\node [style=none] (33)  at (-3.287, 0.787) {$f'$};
		\node [style=none] (34)  at (-3.862, 0.588) {};
		\node [style=none] (35)  at (-3.612, 0.588) {};
		\node [style=none] (36)  at (-3.362, 0.588) {};
		\node [style=none] (37)  at (-3.112, 0.588) {};
		\node [style=none] (38)  at (-2.962, 0.588) {};
		\node [style=none] (39)  at (-1.462, -0.662) {};
		\node [style=none] (40)  at (-2.712, 0.588) {};
		\node [style=none] (41)  at (-1.212, -0.662) {};
		\node [style=none] (42)  at (-2.837, 0.438) {...};
		\node [style=none] (43)  at (-3.487, 0.512) {...};
		\node [style=none] (44)  at (-2.362, -0.662) {};
		\node [style=none] (45)  at (-2.112, -0.662) {};
		\node [style=none] (46)  at (-1.862, -0.662) {};
		\node [style=none] (47)  at (-1.612, -0.662) {};
		\node [style=none] (48)  at (-4.037, -0.662) {};
		\node [style=none] (49)  at (-2.537, -0.662) {};
		\node [style=none] (50)  at (-3.287, -1.163) {};
		\node [style=none] (51)  at (-3.287, -0.862) {$f'^\dagger$};
		\node [style=none] (52)  at (-3.862, -0.662) {};
		\node [style=none] (53)  at (-3.612, -0.662) {};
		\node [style=none] (54)  at (-3.362, -0.662) {};
		\node [style=none] (55)  at (-3.112, -0.662) {};
		\node [style=none] (56)  at (-2.962, -0.662) {};
		\node [style=none] (57)  at (-1.462, 0.588) {};
		\node [style=none] (58)  at (-2.712, -0.662) {};
		\node [style=none] (59)  at (-1.212, 0.588) {};
		\node [style=none] (60)  at (-2.837, -0.512) {...};
		\node [style=none] (61)  at (-3.487, -0.588) {...};
		\node [style=none] (62)  at (-2.362, 0.588) {};
		\node [style=none] (63)  at (-2.112, 0.588) {};
		\node [style=none] (64)  at (-1.862, 0.588) {};
		\node [style=none] (65)  at (-1.612, 0.588) {};
		\node [style=none] (66)  at (1.788, 0.588) {};
		\node [style=none] (67)  at (2.038, -0.662) {};
		\node [style=none] (68)  at (2.038, 0.588) {};
		\node [style=none] (69)  at (1.788, -0.662) {};
		\node [style=none] (70)  at (2.538, 0.588) {};
		\node [style=none] (71)  at (2.788, -0.662) {};
		\node [style=none] (72)  at (2.788, 0.588) {};
		\node [style=none] (73)  at (2.538, -0.662) {};
		\node [style=none] (74)  at (2.288, 0.088) {...};
		\node [style=none] (75)  at (3.038, 0.588) {};
		\node [style=none] (76)  at (3.688, -0.662) {};
		\node [style=none] (77)  at (3.688, 0.588) {};
		\node [style=none] (78)  at (3.038, -0.662) {};
		\node [style=none] (79)  at (3.537, 1.163) {$\centerdot$};
		\node [style=none] (80)  at (3.537, -1.087) {$\centerdot$};
		\node [style=none] (81)  at (3.388, 0.588) {};
		\node [style=none] (82)  at (4.037, -0.662) {};
		\node [style=none] (83)  at (4.037, 0.588) {};
		\node [style=none] (84)  at (3.388, -0.662) {};
		\node [style=none] (85)  at (3.238, 0.488) {...};
		\node [style=none] (86)  at (3.863, 0.738) {...};
		\node [style=none] (87)  at (-0.062, -0.662) {};
		\node [style=none] (88)  at (0.188, -0.662) {};
		\node [style=none] (89)  at (-0.962, -0.662) {};
		\node [style=none] (90)  at (-0.712, -0.662) {};
		\node [style=none] (91)  at (-0.462, -0.662) {};
		\node [style=none] (92)  at (-0.212, -0.662) {};
		\node [style=none] (93)  at (1.338, 0.588) {};
		\node [style=none] (94)  at (1.588, 0.588) {};
		\node [style=none] (95)  at (0.438, 0.588) {};
		\node [style=none] (96)  at (0.688, 0.588) {};
		\node [style=none] (97)  at (0.938, 0.588) {};
		\node [style=none] (98)  at (1.188, 0.588) {};
		\node [style=none] (99)  at (1.338, -0.662) {};
		\node [style=none] (100)  at (1.588, -0.662) {};
		\node [style=none] (101)  at (0.438, -0.662) {};
		\node [style=none] (102)  at (0.688, -0.662) {};
		\node [style=none] (103)  at (0.938, -0.662) {};
		\node [style=none] (104)  at (1.188, -0.662) {};
		\node [style=none] (105)  at (-0.012, 0.588) {};
		\node [style=none] (106)  at (0.238, 0.588) {};
		\node [style=none] (107)  at (-0.912, 0.588) {};
		\node [style=none] (108)  at (-0.662, 0.588) {};
		\node [style=none] (109)  at (-0.412, 0.588) {};
		\node [style=none] (110)  at (-0.162, 0.588) {};
		\node [style=none] (111)  at (3.688, 1.087) {};
		\node [style=none] (112)  at (4.037, 1.087) {};
		\node [style=none] (113)  at (3.688, -1.163) {};
		\node [style=none] (114)  at (4.037, -1.163) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (31.center)
			 to (32.center)
			 to (30.center)
			 to cycle;
		\draw [in=90, out=-90, looseness=0.75] (38.center) to (39.center);
		\draw [in=90, out=-90, looseness=0.75] (40.center) to (41.center);
		\draw [bend right=90, looseness=1.25] (41.center) to (88.center);
		\draw [in=270, out=90, looseness=0.75] (44.center) to (34.center);
		\draw [bend right=90, looseness=1.25] (44.center) to (89.center);
		\draw [in=270, out=90, looseness=0.75] (45.center) to (35.center);
		\draw [bend right=90, looseness=1.25] (45.center) to (90.center);
		\draw [in=270, out=90, looseness=0.75] (46.center) to (36.center);
		\draw [bend right=90, looseness=1.25] (46.center) to (91.center);
		\draw [in=270, out=90, looseness=0.75] (47.center) to (37.center);
		\draw [fill=white] (50.center)
			 to (48.center)
			 to (49.center)
			 to cycle;
		\draw [in=-90, out=90, looseness=0.75] (56.center) to (57.center);
		\draw [bend left=90, looseness=1.25] (57.center) to (105.center);
		\draw [in=-90, out=90, looseness=0.75] (58.center) to (59.center);
		\draw [bend left=90, looseness=1.25] (59.center) to (106.center);
		\draw [in=-270, out=-90, looseness=0.75] (62.center) to (52.center);
		\draw [in=-270, out=-90, looseness=0.75] (63.center) to (53.center);
		\draw [bend left=90, looseness=1.25] (63.center) to (108.center);
		\draw [in=-270, out=-90, looseness=0.75] (64.center) to (54.center);
		\draw [bend left=90, looseness=1.25] (64.center) to (109.center);
		\draw [in=-270, out=-90, looseness=0.75] (65.center) to (55.center);
		\draw [bend left=90, looseness=1.25] (65.center) to (110.center);
		\draw [in=90, out=-90] (66.center) to (67.center);
		\draw [bend left=270, looseness=1.25] (66.center) to (95.center);
		\draw [bend left=90, looseness=1.25] (67.center) to (102.center);
		\draw [in=90, out=-90] (68.center) to (69.center);
		\draw [in=90, out=-90] (70.center) to (71.center);
		\draw [in=90, out=-90] (72.center) to (73.center);
		\draw [in=90, out=-90] (75.center) to (76.center);
		\draw [in=90, out=-90] (77.center) to (78.center);
		\draw [in=90, out=-90] (81.center) to (82.center);
		\draw [in=90, out=-90] (83.center) to (84.center);
		\draw [bend left=90, looseness=1.25] (87.center) to (39.center);
		\draw [in=270, out=90] (88.center) to (94.center);
		\draw [in=270, out=90] (90.center) to (96.center);
		\draw [bend left=90, looseness=1.25] (92.center) to (47.center);
		\draw [in=90, out=-90] (93.center) to (87.center);
		\draw [bend left=90] (93.center) to (75.center);
		\draw [bend left=90] (94.center) to (81.center);
		\draw [in=90, out=-90] (95.center) to (89.center);
		\draw [bend left=90, looseness=1.25] (96.center) to (68.center);
		\draw [in=90, out=-90] (97.center) to (91.center);
		\draw [bend left=90] (97.center) to (70.center);
		\draw [in=90, out=-90] (98.center) to (92.center);
		\draw [bend left=105] (98.center) to (72.center);
		\draw [bend right=90] (99.center) to (78.center);
		\draw [in=270, out=90] (100.center) to (106.center);
		\draw [bend right=90] (100.center) to (84.center);
		\draw [bend right=90, looseness=1.25] (101.center) to (69.center);
		\draw [in=270, out=90] (102.center) to (108.center);
		\draw [bend right=90] (103.center) to (73.center);
		\draw [bend right=90] (104.center) to (71.center);
		\draw [in=90, out=-90] (105.center) to (99.center);
		\draw [in=90, out=-90] (107.center) to (101.center);
		\draw [bend left=270, looseness=1.25] (107.center) to (62.center);
		\draw [in=90, out=-90] (109.center) to (103.center);
		\draw [in=90, out=-90] (110.center) to (104.center);
		\draw (111.center) to (77.center);
		\draw (112.center) to (83.center);
		\draw (113.center) to (76.center);
		\draw (114.center) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/states-are-hermitian/states-are-hermitian_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (116)  at (-1.0, 0.588) {};
		\node [style=none] (117)  at (0.5, 0.588) {};
		\node [style=none] (118)  at (-0.25, 1.087) {};
		\node [style=none] (119)  at (-0.25, 0.787) {$f'$};
		\node [style=none] (120)  at (-0.825, 0.588) {};
		\node [style=none] (121)  at (-0.575, 0.588) {};
		\node [style=none] (122)  at (-0.325, 0.588) {};
		\node [style=none] (123)  at (-0.075, 0.588) {};
		\node [style=none] (134)  at (-1.0, -0.662) {};
		\node [style=none] (135)  at (0.5, -0.662) {};
		\node [style=none] (136)  at (-0.25, -1.163) {};
		\node [style=none] (137)  at (-0.25, -0.862) {$f'^\dagger$};
		\node [style=none] (138)  at (-0.825, -0.662) {};
		\node [style=none] (139)  at (-0.575, -0.662) {};
		\node [style=none] (140)  at (-0.325, -0.662) {};
		\node [style=none] (141)  at (-0.075, -0.662) {};
		\node [style=none] (147)  at (-0.45, -0.087) {...};
		\node [style=none] (161)  at (0.0, 0.588) {};
		\node [style=none] (162)  at (0.65, -0.662) {};
		\node [style=none] (163)  at (0.65, 0.588) {};
		\node [style=none] (164)  at (0.0, -0.662) {};
		\node [style=none] (165)  at (0.5, 1.163) {$\centerdot$};
		\node [style=none] (166)  at (0.5, -1.087) {$\centerdot$};
		\node [style=none] (167)  at (0.35, 0.588) {};
		\node [style=none] (168)  at (1.0, -0.662) {};
		\node [style=none] (169)  at (1.0, 0.588) {};
		\node [style=none] (170)  at (0.35, -0.662) {};
		\node [style=none] (171)  at (0.2, 0.488) {...};
		\node [style=none] (172)  at (0.825, 0.738) {...};
		\node [style=none] (197)  at (0.65, 1.087) {};
		\node [style=none] (198)  at (1.0, 1.087) {};
		\node [style=none] (199)  at (0.65, -1.163) {};
		\node [style=none] (200)  at (1.0, -1.163) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (116.center)
			 to (117.center)
			 to (118.center)
			 to cycle;
		\draw [in=90, out=-90] (120.center) to (139.center);
		\draw [in=90, out=-90] (123.center) to (140.center);
		\draw [fill=white] (136.center)
			 to (134.center)
			 to (135.center)
			 to cycle;
		\draw [in=-90, out=90] (138.center) to (121.center);
		\draw [in=-90, out=90] (141.center) to (122.center);
		\draw [in=90, out=-90] (161.center) to (162.center);
		\draw [in=90, out=-90] (163.center) to (164.center);
		\draw [in=90, out=-90] (167.center) to (168.center);
		\draw [in=90, out=-90] (169.center) to (170.center);
		\draw (197.center) to (163.center);
		\draw (198.center) to (169.center);
		\draw (199.center) to (162.center);
		\draw (200.center) to (168.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-rule/sum-rule_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.1) {};
		\node [style=dot] (1)  at (0.0, -0.15) {};
		\node [style=white phase dot] (2)  at (-0.25, 0.5) {$r$};
		\node [style=white phase dot] (3)  at (0.25, 0.5) {$s$};
		\node [style=none] (4)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=150, out=-90] (2) to (0);
		\draw [in=30, out=-90] (3) to (0);
		\draw (4.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sum-rule/sum-rule_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (8)  at (0.0, 0.375) {$r{+}s$};
		\node [style=none] (10)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapcupcap/swapcupcap_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (-0.25, -0.375) {};
		\node [style=none] (13)  at (-0.25, 0.125) {};
		\node [style=none] (71)  at (-0.25, 0.125) {};
		\node [style=none] (86)  at (0.25, 0.125) {};
		\node [style=none] (234)  at (0.25, -0.375) {};
		\node [style=none] (254)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (71.center) to (234.center);
		\draw [bend left=90, looseness=1.75] (71.center) to (86.center);
		\draw [in=90, out=-90] (86.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapcupcap/swapcupcap_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (235)  at (0.25, -0.375) {};
		\node [style=none] (236)  at (-0.25, 0.125) {};
		\node [style=none] (237)  at (-0.25, 0.125) {};
		\node [style=none] (238)  at (0.25, 0.125) {};
		\node [style=none] (240)  at (-0.25, -0.375) {};
		\node [style=none] (255)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (237.center) to (240.center);
		\draw (238.center) to (235.center);
		\draw [bend left=270, looseness=1.75] (238.center) to (237.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapcupcap/swapcupcap_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (241)  at (-0.25, 0.375) {};
		\node [style=none] (242)  at (-0.25, -0.125) {};
		\node [style=none] (243)  at (-0.25, -0.125) {};
		\node [style=none] (244)  at (0.25, -0.125) {};
		\node [style=none] (246)  at (0.25, 0.375) {};
		\node [style=none] (253)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90] (243.center) to (246.center);
		\draw [bend right=90, looseness=1.75] (243.center) to (244.center);
		\draw [in=-90, out=90] (244.center) to (241.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapcupcap/swapcupcap_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (247)  at (0.25, 0.375) {};
		\node [style=none] (248)  at (-0.25, -0.125) {};
		\node [style=none] (249)  at (-0.25, -0.125) {};
		\node [style=none] (250)  at (0.25, -0.125) {};
		\node [style=none] (251)  at (-0.25, 0.375) {};
		\node [style=none] (256)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (249.center) to (251.center);
		\draw (250.center) to (247.center);
		\draw [bend right=270, looseness=1.75] (250.center) to (249.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-involution/tick-involution_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.5) {};
		\node [style=none] (1)  at (0.0, 0.0) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge] (0.center) to (1.center);
		\draw [style=tickedge] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-involution/tick-involution_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-0.5, -0.5) {};
		\node [style=none] (5)  at (-0.5, 0.05) {};
		\node [style=none] (6)  at (0.0, 0.05) {};
		\node [style=none] (7)  at (0.5, 0.5) {};
		\node [style=none] (8)  at (0.0, -0.05) {};
		\node [style=none] (9)  at (0.5, -0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (5.center) to (6.center);
		\draw [style=tickedge] (5.center) to (4.center);
		\draw [style=tickedge] (6.center) to (8.center);
		\draw [bend right=90, looseness=1.75] (8.center) to (9.center);
		\draw (9.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-involution/tick-involution_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (-0.5, -0.5) {};
		\node [style=none] (12)  at (-0.5, 0.05) {};
		\node [style=none] (13)  at (0.0, 0.05) {};
		\node [style=none] (14)  at (0.5, 0.5) {};
		\node [style=none] (15)  at (0.0, -0.05) {};
		\node [style=none] (16)  at (0.5, -0.05) {};
		\node [style=white dot] (17)  at (-0.25, 0.3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (12.center) to (13.center);
		\draw [style=tickedge] (12.center) to (11.center);
		\draw [style=tickedge] (13.center) to (15.center);
		\draw [bend right=90, looseness=1.75] (15.center) to (16.center);
		\draw (16.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-involution/tick-involution_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.5, -0.5) {};
		\node [style=none] (20)  at (-0.5, 0.05) {};
		\node [style=none] (21)  at (0.0, 0.05) {};
		\node [style=none] (22)  at (0.5, 0.5) {};
		\node [style=none] (23)  at (0.0, -0.05) {};
		\node [style=none] (24)  at (0.5, -0.05) {};
		\node [style=white dot] (25)  at (-0.25, 0.3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (20.center) to (21.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (23.center);
		\draw [bend right=90, looseness=1.75] (23.center) to (24.center);
		\draw (24.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-involution/tick-involution_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (0.0, -0.525) {};
		\node [style=none] (28)  at (0.0, 0.525) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-snake/tick-snake_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.5) {};
		\node [style=none] (1)  at (-0.5, 0.05) {};
		\node [style=none] (2)  at (0.0, 0.05) {};
		\node [style=none] (4)  at (0.5, 0.5) {};
		\node [style=none] (14)  at (0.0, -0.05) {};
		\node [style=none] (15)  at (0.5, -0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (1.center) to (2.center);
		\draw (1.center) to (0.center);
		\draw [style=tickedge] (2.center) to (14.center);
		\draw [bend right=90, looseness=1.75] (14.center) to (15.center);
		\draw (15.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-snake/tick-snake_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.5) {};
		\node [style=none] (7)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge] (7.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-snake/tick-snake_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (0.5, -0.5) {};
		\node [style=none] (17)  at (0.5, 0.05) {};
		\node [style=none] (18)  at (0.0, 0.05) {};
		\node [style=none] (19)  at (-0.5, 0.5) {};
		\node [style=none] (20)  at (0.0, -0.05) {};
		\node [style=none] (21)  at (-0.5, -0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (17.center) to (18.center);
		\draw (17.center) to (16.center);
		\draw [style=tickedge] (18.center) to (20.center);
		\draw [bend left=90, looseness=1.75] (20.center) to (21.center);
		\draw (21.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-through-W-spider/tick-through-W-spider_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.425) {$\overset{n}{...}$};
		\node [style=none] (1)  at (0.0, -0.425) {$\underset{m}{...}$};
		\node [style=none] (2)  at (-0.25, -0.5) {};
		\node [style=none] (3)  at (0.25, -0.5) {};
		\node [style=dot] (4)  at (0.0, 0.0) {};
		\node [style=none] (5)  at (-0.25, 0.5) {};
		\node [style=none] (6)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-45, out=90] (3.center) to (4);
		\draw [style=tickedge, in=-90, out=135] (4) to (5.center);
		\draw [in=90, out=-135] (4) to (2.center);
		\draw [style=tickedge, in=45, out=-90] (6.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-through-W-spider/tick-through-W-spider_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.0, 0.425) {$\overset{n}{...}$};
		\node [style=none] (9)  at (0.0, -0.425) {$\underset{m}{...}$};
		\node [style=none] (10)  at (-0.25, 0.5) {};
		\node [style=none] (11)  at (0.25, 0.5) {};
		\node [style=dot] (12)  at (0.0, 0.0) {};
		\node [style=none] (13)  at (-0.25, -0.5) {};
		\node [style=none] (14)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=45, out=-90] (11.center) to (12);
		\draw [style=tickedge, in=90, out=-135] (12) to (13.center);
		\draw [in=-90, out=135] (12) to (10.center);
		\draw [style=tickedge, in=-45, out=90] (14.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-through-Z-spider/tick-through-Z-spider_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, 0.425) {$\overset{n}{...}$};
		\node [style=none] (6)  at (0.0, -0.425) {$\underset{m}{...}$};
		\node [style=none] (8)  at (-0.25, -0.5) {};
		\node [style=none] (9)  at (0.25, -0.5) {};
		\node [style=white phase dot] (10)  at (0.0, 0.0) {$r$};
		\node [style=none] (11)  at (-0.25, 0.5) {};
		\node [style=none] (12)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-45, out=90] (9.center) to (10);
		\draw [style=tickedge, in=-90, out=135] (10) to (11.center);
		\draw [in=90, out=-135] (10) to (8.center);
		\draw [style=tickedge, in=45, out=-90] (12.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-through-Z-spider/tick-through-Z-spider_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.0, 0.425) {$\overset{n}{...}$};
		\node [style=none] (15)  at (0.0, -0.425) {$\underset{m}{...}$};
		\node [style=none] (16)  at (-0.25, 0.5) {};
		\node [style=none] (17)  at (0.25, 0.5) {};
		\node [style=white phase dot] (18)  at (0.0, 0.0) {$\overline r$};
		\node [style=none] (19)  at (-0.25, -0.5) {};
		\node [style=none] (20)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=45, out=-90] (17.center) to (18);
		\draw [style=tickedge, in=90, out=-135] (18) to (19.center);
		\draw [in=-90, out=135] (18) to (16.center);
		\draw [style=tickedge, in=-45, out=90] (20.center) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-through-fswap/tick-through-fswap_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.375) {};
		\node [style=none] (2)  at (0.25, 0.375) {};
		\node [style=none] (4)  at (-0.25, -0.375) {};
		\node [style=none] (6)  at (0.25, -0.375) {};
		\node [style=none] (7)  at (0.0, 0.0) {};
		\node [style=fswap] (8)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (7.center) to (6.center);
		\draw [style=tickedge, in=-90, out=135] (7.center) to (0.center);
		\draw [style=tickedge, in=-90, out=45] (7.center) to (2.center);
		\draw [in=90, out=-135] (7.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-through-fswap/tick-through-fswap_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.25, -0.375) {};
		\node [style=none] (11)  at (0.25, -0.375) {};
		\node [style=none] (12)  at (-0.25, 0.375) {};
		\node [style=none] (13)  at (0.25, 0.375) {};
		\node [style=none] (14)  at (0.0, 0.0) {};
		\node [style=fswap] (15)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=45] (14.center) to (13.center);
		\draw [style=tickedge, in=90, out=-135] (14.center) to (10.center);
		\draw [style=tickedge, in=90, out=-45] (14.center) to (11.center);
		\draw [in=-90, out=135] (14.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-tick/tick-tick_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.5) {};
		\node [style=none] (1)  at (0.0, 0.0) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge] (0.center) to (1.center);
		\draw [style=tickedge] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-tick/tick-tick_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-0.75, 0.25) {};
		\node [style=none] (5)  at (-0.25, 0.25) {};
		\node [style=none] (6)  at (-0.5, 0.0) {$\rho$};
		\node [style=none] (7)  at (-0.75, -0.25) {};
		\node [style=none] (8)  at (-0.25, -0.25) {};
		\node [style=none] (9)  at (-0.5, 0.25) {};
		\node [style=none] (10)  at (-0.5, -0.25) {};
		\node [style=none] (11)  at (0.0, 0.25) {};
		\node [style=none] (12)  at (0.25, -0.25) {};
		\node [style=none] (13)  at (0.25, 0.25) {};
		\node [style=none] (14)  at (0.0, -0.25) {};
		\node [style=none] (22)  at (0.25, 0.5) {};
		\node [style=none] (23)  at (0.25, -0.5) {};
		\node [style=none] (24)  at (0.5, 0.5) {};
		\node [style=none] (25)  at (0.75, -0.5) {};
		\node [style=none] (26)  at (0.75, 0.5) {};
		\node [style=none] (27)  at (0.5, -0.5) {};
		\node [style=none] (28)  at (0.75, 0.75) {};
		\node [style=none] (29)  at (0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (7.center);
		\draw (5.center) to (4.center);
		\draw (7.center) to (8.center);
		\draw (8.center) to (5.center);
		\draw [bend right=90, looseness=1.75] (10.center) to (14.center);
		\draw [in=90, out=-90] (11.center) to (12.center);
		\draw [bend left=270, looseness=1.75] (11.center) to (9.center);
		\draw (12.center) to (23.center);
		\draw [in=90, out=-90] (13.center) to (14.center);
		\draw (22.center) to (13.center);
		\draw [bend right=90, looseness=1.75] (23.center) to (27.center);
		\draw [in=90, out=-90] (24.center) to (25.center);
		\draw [bend left=270, looseness=1.75] (24.center) to (22.center);
		\draw [in=90, out=-90] (26.center) to (27.center);
		\draw (28.center) to (26.center);
		\draw (29.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-tick/tick-tick_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (-0.625, -0.25) {};
		\node [style=none] (32)  at (-0.375, -0.25) {};
		\node [style=none] (33)  at (-0.375, 0.25) {};
		\node [style=none] (34)  at (-0.625, 0.25) {};
		\node [style=none] (35)  at (-0.125, 0.25) {};
		\node [style=none] (38)  at (-0.125, -0.25) {};
		\node [style=none] (39)  at (0.125, -0.25) {};
		\node [style=none] (40)  at (0.125, 0.25) {};
		\node [style=none] (54)  at (0.0, 0.325) {$\centerdot$};
		\node [style=none] (55)  at (0.0, -0.2) {$\centerdot$};
		\node [style=none] (56)  at (0.375, -0.25) {};
		\node [style=none] (57)  at (0.625, -0.25) {};
		\node [style=none] (58)  at (0.625, 0.25) {};
		\node [style=none] (59)  at (0.375, 0.25) {};
		\node [style=none] (60)  at (-0.625, 0.5) {};
		\node [style=none] (61)  at (0.625, 0.5) {};
		\node [style=none] (62)  at (-0.625, -0.5) {};
		\node [style=none] (63)  at (0.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (31.center) to (32.center);
		\draw [bend right=90, looseness=1.50] (32.center) to (38.center);
		\draw [bend left=90, looseness=1.75] (33.center) to (34.center);
		\draw [bend right=90, looseness=1.50] (35.center) to (33.center);
		\draw [in=90, out=-90] (35.center) to (39.center);
		\draw [bend right=90, looseness=1.50] (39.center) to (56.center);
		\draw [in=90, out=-90] (40.center) to (38.center);
		\draw [bend left=90, looseness=1.75] (56.center) to (57.center);
		\draw [bend left=90, looseness=1.75] (58.center) to (59.center);
		\draw [bend right=90, looseness=1.50] (59.center) to (40.center);
		\draw (60.center) to (34.center);
		\draw (61.center) to (58.center);
		\draw (62.center) to (31.center);
		\draw (63.center) to (57.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tick-tick/tick-tick_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46)  at (-0.125, 0.212) {};
		\node [style=none] (47)  at (0.125, -0.287) {};
		\node [style=none] (48)  at (0.125, 0.212) {};
		\node [style=none] (49)  at (-0.125, -0.287) {};
		\node [style=none] (52)  at (0.0, 0.287) {$\centerdot$};
		\node [style=none] (53)  at (0.0, -0.238) {$\centerdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (46.center) to (47.center);
		\draw [in=90, out=-90] (48.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tickedge.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, -0.25) {};
		\node [style=none] (1) at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tmp/tmp_18.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (214)  at (0.0, -0.312) {};
		\node [style=dot] (215)  at (0.0, 0.062) {};
		\node [style=white dot] (216)  at (0.0, 0.312) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (216) to (214.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tmp/tmp_19.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (218)  at (0.0, -0.312) {};
		\node [style=white dot] (220)  at (0.0, 0.312) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (220) to (218.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/unitarydef/unitarydef_00.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.5, -0.625) {};
		\node [style=none] (3)  at (-0.5, -0.625) {};
		\node [style=none] (18)  at (0.0, 0.375) {};
		\node [style=none] (19)  at (0.0, -0.625) {};
		\node [style=none] (20)  at (-1.0, -0.625) {};
		\node [style=none] (21)  at (-1.0, 0.375) {};
		\node [style=none] (22)  at (-0.5, -0.125) {$D$};
		\node [style=none] (23)  at (-0.5, 0.375) {};
		\node [style=none] (25)  at (1.0, 0.375) {};
		\node [style=none] (29)  at (-1.5, 1.125) {};
		\node [style=none] (38)  at (1.0, -1.125) {};
		\node [style=none] (39)  at (1.0, -0.625) {};
		\node [style=none] (42)  at (1.5, 0.375) {};
		\node [style=none] (43)  at (1.5, -0.625) {};
		\node [style=none] (44)  at (0.5, -0.625) {};
		\node [style=none] (45)  at (0.5, 0.375) {};
		\node [style=none] (46)  at (1.0, -0.125) {$D$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (29.center);
		\draw [style=tickedge, bend right=90, looseness=1.50] (0.center) to (3.center);
		\draw [fill=white] (20.center)
			 to (21.center)
			 to (18.center)
			 to (19.center)
			 to cycle;
		\draw [style=tickedge, bend left=90, looseness=1.50] (23.center) to (25.center);
		\draw (39.center) to (38.center);
		\draw [fill=white] (44.center)
			 to (45.center)
			 to (42.center)
			 to (43.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/unitarydef/unitarydef_01.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (49)  at (-1.0, -0.375) {};
		\node [style=none] (51)  at (0.5, -0.375) {};
		\node [style=none] (54)  at (1.0, 0.625) {};
		\node [style=none] (55)  at (1.0, -0.375) {};
		\node [style=none] (56)  at (0.0, -0.375) {};
		\node [style=none] (57)  at (0.0, 0.625) {};
		\node [style=none] (58)  at (0.5, 0.125) {$D$};
		\node [style=none] (59)  at (0.5, 0.625) {};
		\node [style=none] (61)  at (1.5, 0.625) {};
		\node [style=none] (64)  at (1.5, -1.125) {};
		\node [style=none] (70)  at (-0.5, 0.625) {};
		\node [style=none] (71)  at (-0.5, -0.375) {};
		\node [style=none] (72)  at (-1.5, -0.375) {};
		\node [style=none] (73)  at (-1.5, 0.625) {};
		\node [style=none] (74)  at (-1.0, 0.125) {$D$};
		\node [style=none] (75)  at (-1.0, 0.625) {};
		\node [style=none] (76)  at (-1.0, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tickedge, bend right=90, looseness=1.50] (49.center) to (51.center);
		\draw [fill=white] (54.center)
			 to (55.center)
			 to (56.center)
			 to (57.center)
			 to cycle;
		\draw [style=tickedge, bend left=90, looseness=1.75] (59.center) to (61.center);
		\draw (64.center) to (61.center);
		\draw [fill=white] (71.center)
			 to (70.center)
			 to (73.center)
			 to (72.center)
			 to cycle;
		\draw (76.center) to (75.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/unitarydef/unitarydef_02.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (68)  at (0.0, -1.125) {};
		\node [style=none] (69)  at (0.0, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69.center) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> mine.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{rn}=[fill=red, draw=black, shape=circle]
\tikzstyle{gn}=[fill={rgb,255: red,0; green,222; blue,0}, draw=black, shape=circle]
\tikzstyle{ug}=[fill=red, draw=black, regular polygon, regular polygon sides=3, tikzit shape=rectangle]
\tikzstyle{{H box}}=[fill=yellow, draw=black, shape=rectangle]
\tikzstyle{glabel}=[fill={rgb,255: red,105; green,255; blue,105}, draw={rgb,255: red,105; green,255; blue,105}, shape=rectangle]
\tikzstyle{rlabel}=[fill={rgb,255: red,255; green,105; blue,105}, draw={rgb,255: red,255; green,105; blue,105}, shape=rectangle]
\tikzstyle{dot}=[fill=black, draw=black, shape=circle, inner sep=0.2pt]
\tikzstyle{box}=[fill=white, draw=black, shape=rectangle]
\tikzstyle{ground}=[fill={rgb,255: red,109; green,109; blue,109}, draw=black, shape=rectangle]
\tikzstyle{white dot}=[fill=white, draw=black, shape=circle]
\tikzstyle{zwcross}=[fill=lightgray, draw=black, shape=circle]
\tikzstyle{box-no-outline}=[fill=white, draw={rgb,255: red,214; green,214; blue,214}, shape=rectangle]
\tikzstyle{2to1gate}=[fill={rgb,255: red,0; green,128; blue,128}, draw=black, shape=rectangle]
\tikzstyle{W-1-n}=[fill=black, draw=black, shape=circle]
\tikzstyle{permut}=[fill=black, draw=black, shape=rectangle]
\tikzstyle{box-BG}=[fill=white, draw={rgb,255: red,191; green,191; blue,191}, shape=rectangle]
\tikzstyle{varnode}=[fill={rgb,255: red,128; green,128; blue,128}, draw=black, shape=circle]
\tikzstyle{varlabel}=[fill={rgb,255: red,216; green,216; blue,216}, draw={rgb,255: red,221; green,221; blue,221}, shape=rectangle]
\tikzstyle{rounded rectangle, draw, font=\tiny, fill=white,inner sep=1pt}=[fill={rgb,255: red,191; green,255; blue,0}, draw=black, shape=circle]
\tikzstyle{polynomial}=[fill={rgb,255: red,155; green,212; blue,255}, draw=black, shape=circle]
\tikzstyle{logicalgate}=[fill={rgb,255: red,199; green,50; blue,199}, draw=black, shape=circle]
\tikzstyle{circle-no-outline}=[fill=white, draw={rgb,255: red,200; green,200; blue,200}, shape=circle]
\tikzstyle{divide}=[fill={rgb,255: red,128; green,0; blue,128}, draw=black, shape=rectangle]
\tikzstyle{comonoid}=[fill=black, draw=black, shape=rectangle]
\tikzstyle{pbs}=[fill={rgb,255: red,255; green,243; blue,183}, draw=black, shape=rectangle]
\tikzstyle{Z dot}=[fill={rgb,255: red,141; green,218; blue,92}, draw=black, shape=circle]
\tikzstyle{Z phase dot}=[fill={rgb,255: red,138; green,255; blue,75}, draw=black, shape=rectangle]
\tikzstyle{hadamard}=[fill=yellow, draw=black, shape=rectangle]
\tikzstyle{plus}=[fill={rgb,255: red,218; green,0; blue,76}, draw=black, shape=circle]
\tikzstyle{tensor}=[fill={rgb,255: red,53; green,191; blue,74}, draw=black, shape=circle]
\tikzstyle{contraction}=[fill={rgb,255: red,22; green,150; blue,189}, draw=black, shape=circle]
\tikzstyle{fswap}=[fill=white, draw={rgb,255: red,128; green,0; blue,128}, shape=circle]
\tikzstyle{white phase dot}=[fill=white, draw=black, shape=circle]
\tikzstyle{X dot}=[fill={rgb,255: red,255; green,0; blue,4}, draw=black, shape=circle]
\tikzstyle{X phase dot}=[fill=red, draw=black, shape=rectangle]

% Edge styles
\tikzstyle{dashed}=[-, dashed]
\tikzstyle{thick}=[-, draw={rgb,255: red,0; green,38; blue,165}, thick]
\tikzstyle{rule-box}=[-, draw=orange]
\tikzstyle{braid}=[-, draw=red]
\tikzstyle{dotted}=[-, dotted, draw={rgb,255: red,19; green,10; blue,111}]
\tikzstyle{arrows={->[]}}=[->]
\tikzstyle{bang-box}=[-, draw={rgb,255: red,45; green,168; blue,220}]
\tikzstyle{bang-nest}=[-, draw={rgb,255: red,55; green,235; blue,255}]
\tikzstyle{BG}=[-, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{double,double distance=2pt}=[-, draw={rgb,255: red,128; green,0; blue,128}]
\tikzstyle{very thick}=[-, draw={rgb,255: red,128; green,0; blue,128}]
\tikzstyle{boxedge}=[-, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{delay}=[draw={rgb,255: red,128; green,128; blue,128}, ->]
\tikzstyle{hadamard edge}=[-, fill=none, draw={rgb,255: red,64; green,195; blue,255}]
\tikzstyle{ribbon}=[-, fill={rgb,255: red,157; green,246; blue,255}]
\tikzstyle{two-way-arrow}=[<->]
\tikzstyle{tickedge}=[-, draw={rgb,255: red,0; green,144; blue,0}]
\tikzstyle{compact dash}=[-, draw={rgb,255: red,191; green,191; blue,191}]

